EPIC: Enhancing Privacy through Iterative Collaboration

Advancements in genomics technology lead to a rising volume of viral (e.g., SARS-CoV-2) sequence data, resulting in increased usage of machine learning (ML) in bioinformatics. Traditional ML techniques require centralized data collection and processing, posing challenges in realistic healthcare scenarios. Additionally, privacy, ownership, and stringent regulation issues exist when pooling medical data into centralized storage to train a powerful deep learning (DL) model. The Federated learning (FL) approach overcomes such issues by setting up a central aggregator server and a shared global model. It also facilitates data privacy by extracting knowledge while keeping the actual data private. This work proposes a cutting-edge Privacy enhancement through Iterative Collaboration (EPIC) architecture. The network is divided and distributed between local and centralized servers. We demonstrate the EPIC approach to resolve a supervised classification problem to estimate SARS-CoV-2 genomic sequence data lineage without explicitly transferring raw sequence data. We aim to create a universal decentralized optimization framework that allows various data holders to work together and converge to a single predictive model. The findings demonstrate that privacy-preserving strategies can be successfully used with aggregation approaches without materially altering the degree of learning convergence. Finally, we highlight a few potential issues and prospects for study in FL-based approaches to healthcare applications.

==> Figures/Tikz_Figures/model_Denmark_data.txt <==
epochs	accuracy_January	loss_January	accuracy_February	loss_February	accuracy_March	loss_March	accuracy_April	loss_April	accuracy_May	loss_May	accuracy_June	loss_June
1	0.1422680467367172	9.409553527832031	0.9898499846458436	5.753265857696533	0.9956498146057128	4.1559271812438965	0.9953358769416808	3.8186593055725098	0.9951045513153076	4.032773971557617	0.992452085018158	4.233194828033447
2	0.1546391695737838	9.67442512512207	0.9969108700752258	5.419687271118164	0.9957857728004456	4.050924301147461	0.995499551296234	3.695594787597656	0.9951045513153076	3.950904369354248	0.9923540949821472	4.198892593383789
3	0.1835051476955413	9.4879150390625	0.9964695572853088	5.284011363983154	0.996057629585266	4.036905765533447	0.9951722621917723	3.7208895683288574	0.9951045513153076	3.950007677078247	0.9925501346588136	4.191909790039063
4	0.2164948433637619	9.33517074584961	0.9960282444953918	5.224275588989258	0.9964654445648192	4.02256965637207	0.9960723519325256	3.719552516937256	0.9951045513153076	3.955047130584717	0.9923540949821472	4.18298864364624
5	0.2845360934734344	9.153254508972168	0.9960282444953918	5.272482395172119	0.9974170923233032	4.024742126464844	0.9960723519325256	3.722558975219727	0.9951045513153076	3.9557759761810303	0.9920600056648254	4.184868335723877
6	0.2680412232875824	9.077329635620115	0.9964695572853088	5.232626438140869	0.9963295459747314	4.00122594833374	0.9950085878372192	3.7694907188415527	0.9951045513153076	3.951314687728882	0.9922070503234864	4.182132244110107
7	0.2886597812175751	8.94482421875	0.9955869317054749	5.208646297454834	0.996601402759552	3.966673851013184	0.9956632256507874	3.765761852264404	0.9951045513153076	3.952403068542481	0.9923050403594972	4.193391799926758
8	0.3587628901004791	8.877606391906738	0.9964695572853088	5.240604400634766	0.9967373609542848	3.934755802154541	0.9954177141189576	3.829679012298584	0.9951045513153076	3.950620412826538	0.9922560453414916	4.217174530029297
9	0.3793814480304718	8.723670959472656	0.9960282444953918	5.309832572937012	0.996601402759552	3.899703502655029	0.9956632256507874	3.85646653175354	0.9951045513153076	3.9545047283172607	0.9922560453414916	4.227046966552734
10	0.4350515604019165	8.649991035461426	0.9969108700752258	5.269826412200928	0.9961935877799988	3.877519130706787	0.9957450032234192	3.8966352939605713	0.9951045513153076	3.952135801315308	0.9922070503234864	4.240263938903809
11	0.5278350710868835	8.44957447052002	0.9964695572853088	5.297898769378662	0.9967373609542848	3.869706869125366	0.9953358769416808	3.9361448287963863	0.9951045513153076	3.953457355499268	0.9925010800361632	4.252374649047852
12	0.5360824465751648	8.491399765014648	0.9964695572853088	5.263368606567383	0.9963295459747314	3.90971302986145	0.9951722621917723	3.943704128265381	0.9951045513153076	3.951107025146485	0.9924030900001526	4.258246898651123
13	0.6103093028068542	8.233505249023438	0.9964695572853088	5.281717300415039	0.9967373609542848	3.973196268081665	0.9956632256507874	3.957507133483887	0.9951045513153076	3.956707239151001	0.9920600056648254	4.25683069229126
14	0.6329897046089172	8.28901195526123	0.9960282444953918	5.358011245727539	0.9957857728004456	3.9771728515625	0.995499551296234	3.954210042953491	0.9951045513153076	3.952381610870361	0.9927461743354796	4.254474639892578
15	0.6948453783988953	8.166783332824707	0.9960282444953918	5.337116241455078	0.9956498146057128	3.973156690597534	0.995990514755249	3.942033290863037	0.9951045513153076	3.95231032371521	0.9923050403594972	4.263138294219971
16	0.7731958627700806	8.064203262329102	0.9947043061256408	5.425961494445801	0.9974170923233032	3.978693246841431	0.9950904250144958	3.965815544128418	0.9949515461921692	3.971752405166626	0.9925991296768188	4.268964767456055
17	0.7731958627700806	7.992894172668457	0.9969108700752258	5.41701602935791	0.9972811341285706	3.977801561355591	0.9954177141189576	4.009818077087402	0.9947475790977478	3.968322515487671	0.9919129610061646	4.265120506286621
18	0.8247422575950623	7.888550281524658	0.9960282444953918	5.455280303955078	0.997145175933838	3.9852795600891113	0.9960723519325256	4.019160747528076	0.9947986006736756	3.9858648777008057	0.9922070503234864	4.268713474273682
19	0.8453608155250549	7.839173316955566	0.9969108700752258	5.422898769378662	0.9975529909133912	3.9850914478302	0.9955813884735109	4.041680335998535	0.9947475790977478	3.998208522796631	0.9923050403594972	4.277688503265381
20	0.88453608751297	7.708278656005859	0.9964695572853088	5.468584060668945	0.9968733191490172	3.982077121734619	0.9954177141189576	4.070297718048096	0.9949005842208862	4.023767948150635	0.9922560453414916	4.282689094543457
21	0.9113401770591736	7.750553607940674	0.9969108700752258	5.39235258102417	0.9963295459747314	4.01276159286499	0.995499551296234	4.088731288909912	0.9947475790977478	4.031866550445557	0.9920600056648254	4.283636093139648
22	0.9010308980941772	7.692563533782959	0.9964695572853088	5.385297775268555	0.9961935877799988	4.072289943695068	0.9953358769416808	4.105751991271973	0.99469655752182	4.042023181915283	0.9925991296768188	4.290490627288818
23	0.9257732033729552	7.568527698516846	0.9960282444953918	5.402742862701416	0.996601402759552	4.071645259857178	0.9949267506599426	4.130648136138916	0.9947986006736756	4.037663459777832	0.9921579957008362	4.295455932617188
24	0.938144326210022	7.552534580230713	0.9969108700752258	5.351009368896484	0.9974170923233032	4.068596839904785	0.995499551296234	4.135547161102295	0.9947475790977478	4.037213802337647	0.9922070503234864	4.306264877319336
25	0.9525772929191588	7.5361127853393555	0.9964695572853088	5.354836463928223	0.9968733191490172	4.137775897979736	0.9952540993690492	4.143248081207275	0.9949515461921692	4.036741256713867	0.9923540949821472	4.303630828857422
26	0.9587628841400146	7.548033714294434	0.9964695572853088	5.401412010192871	0.9964654445648192	4.192605018615723	0.9954177141189576	4.138614654541016	0.9948495626449584	4.038356304168701	0.9924030900001526	4.301167964935303
27	0.9649484753608704	7.502208709716797	0.9955869317054749	5.334739685058594	0.9967373609542848	4.264197826385498	0.995499551296234	4.12275505065918	0.9947475790977478	4.049254417419434	0.9925010800361632	4.299193859100342
28	0.9628865718841552	7.47084379196167	0.9960282444953918	5.394585609436035	0.9968733191490172	4.2984299659729	0.9955813884735109	4.190445899963379	0.9945945739746094	4.064223289489746	0.9922070503234864	4.302091121673584
29	0.9731958508491516	7.471311092376709	0.9973521828651428	5.354371070861816	0.997145175933838	4.279592990875244	0.9952540993690492	4.196774959564209	0.9948495626449584	4.064004421234131	0.9925010800361632	4.308926105499268
30	0.9731958508491516	7.359889984130859	0.9964695572853088	5.342602729797363	0.9968733191490172	4.26838493347168	0.9949267506599426	4.229722499847412	0.9949005842208862	4.0525665283203125	0.9925010800361632	4.314453125
31	0.983505129814148	7.447490692138672	0.9960282444953918	5.342996120452881	0.996057629585266	4.276015758514404	0.9953358769416808	4.306425094604492	0.9946455955505372	4.057464122772217	0.9923540949821472	4.307175636291504
32	0.9814432859420776	7.346772193908691	0.9964695572853088	5.372710704803467	0.996601402759552	4.374876976013184	0.995499551296234	4.322482585906982	0.9944416284561156	4.061628341674805	0.9922560453414916	4.316357135772705
33	0.9814432859420776	7.366337299346924	0.9964695572853088	5.327099800109863	0.997145175933838	4.368791580200195	0.9954177141189576	4.357851028442383	0.9949005842208862	4.074909210205078	0.9925010800361632	4.312227249145508
34	0.9731958508491516	7.334040641784668	0.9964695572853088	5.293675899505615	0.9955138564109802	4.430684566497803	0.9954177141189576	4.395058155059815	0.9947475790977478	4.083991527557373	0.9923540949821472	4.309381008148193
35	0.977319598197937	7.357858180999756	0.998234748840332	5.3076653480529785	0.9970092177391052	4.408389568328857	0.9956632256507874	4.414942741394043	0.99469655752182	4.095363616943359	0.9925010800361632	4.307790756225586
36	0.9793814420700072	7.312046051025391	0.9964695572853088	5.287286281585693	0.997145175933838	4.411035537719727	0.995499551296234	4.452741622924805	0.9946455955505372	4.1071600914001465	0.9923050403594972	4.30589771270752
37	0.9793814420700072	7.317089557647705	0.9964695572853088	5.263372421264648	0.9975529909133912	4.390714645385742	0.9946812987327576	4.466414928436279	0.9946455955505372	4.122773170471191	0.9922070503234864	4.314105987548828
38	0.9876288771629332	7.229870796203613	0.9973521828651428	5.252711772918701	0.9967373609542848	4.428015232086182	0.9954177141189576	4.458792209625244	0.9947986006736756	4.164727210998535	0.9922560453414916	4.316948413848877
39	0.9896907210350036	7.2604546546936035	0.9969108700752258	5.254582405090332	0.997145175933838	4.444354057312012	0.9956632256507874	4.463374137878418	0.9947475790977478	4.165141105651856	0.992452085018158	4.310182571411133
40	0.985567033290863	7.260143280029297	0.9973521828651428	5.257110595703125	0.9967373609542848	4.432555675506592	0.9952540993690492	4.494225978851318	0.9950025677680968	4.193551540374756	0.9921579957008362	4.316755771636963
41	0.9896907210350036	7.244157791137695	0.9973521828651428	5.227207183837891	0.9968733191490172	4.460732936859131	0.9950085878372192	4.52912187576294	0.9946455955505372	4.186895847320557	0.9924030900001526	4.31103515625
42	0.985567033290863	7.201364517211914	0.9973521828651428	5.214275360107422	0.9967373609542848	4.499704837799072	0.9950904250144958	4.5411481857299805	0.9947986006736756	4.199405670166016	0.9921579957008362	4.32125997543335
43	0.985567033290863	7.209155559539795	0.998234748840332	5.203978538513184	0.9974170923233032	4.523010730743408	0.9954177141189576	4.566732406616211	0.9950025677680968	4.20598030090332	0.9925010800361632	4.320697784423828
44	0.9876288771629332	7.225148677825928	0.9969108700752258	5.183961868286133	0.997145175933838	4.503230571746826	0.9950904250144958	4.557531833648682	0.9949515461921692	4.211900234222412	0.992452085018158	4.333610534667969
45	0.983505129814148	7.217718601226807	0.9960282444953918	5.199467182159424	0.997145175933838	4.590611934661865	0.9954177141189576	4.540769577026367	0.9947475790977478	4.2292351722717285	0.9924030900001526	4.3330397605896
46	0.9896907210350036	7.225647926330566	0.9960282444953918	5.190981388092041	0.9970092177391052	4.611621379852295	0.9951722621917723	4.571917533874512	0.9947986006736756	4.233213901519775	0.9921090006828308	4.321266174316406
47	0.985567033290863	7.199047088623047	0.995145618915558	5.176859855651856	0.9970092177391052	4.632746696472168	0.9953358769416808	4.559844493865967	0.9947475790977478	4.216154098510742	0.9923050403594972	4.323329448699951
48	0.9896907210350036	7.15596866607666	0.9977934956550598	5.180047988891602	0.9961935877799988	4.659684181213379	0.9951722621917723	4.614861011505127	0.9949005842208862	4.22404670715332	0.9923540949821472	4.321349143981934
49	0.985567033290863	7.204554080963135	0.9969108700752258	5.157824993133545	0.9961935877799988	4.6678547859191895	0.9952540993690492	4.624410152435303	0.9950025677680968	4.224287986755371	0.9920109510421752	4.322028160095215
50	0.9876288771629332	7.186761379241943	0.9964695572853088	5.15347957611084	0.9967373609542848	4.663310050964356	0.9954177141189576	4.629832744598389	0.9948495626449584	4.231359004974365	0.9925501346588136	4.3261919021606445


==> Figures/Tikz_Figures/model_England_data.txt <==
epochs	accuracy_January	loss_January	accuracy_February	loss_February	accuracy_March	loss_March	accuracy_April	loss_April	accuracy_May	loss_May	accuracy_June	loss_June
1	0.7462402582168579	7.367345333099365	0.9981677532196044	5.229638576507568	0.9977795481681824	5.138998031616211	0.9923835396766664	5.0883612632751465	0.9828599691390992	5.206384181976318	0.9868749976158142	5.211765289306641
2	0.9964275360107422	6.330279350280762	0.998047649860382	5.219590663909912	0.9979326725006104	5.120095252990723	0.9922045469284058	5.080276966094971	0.9853164553642272	5.2116475105285645	0.9881199598312378	5.234127998352051
3	0.998328983783722	6.114222526550293	0.9981977939605712	5.171496391296387	0.9980283975601196	5.108932018280029	0.9921720027923584	5.081569671630859	0.9856752753257751	5.215202808380127	0.9883096218109132	5.238190174102783
4	0.9983866214752196	5.922557830810547	0.998227834701538	5.157443046569824	0.9978369474411012	5.109628200531006	0.9925625920295716	5.08230447769165	0.985937476158142	5.217040538787842	0.988048791885376	5.2430620193481445
5	0.9982714056968688	5.665182113647461	0.9982578754425048	5.145740985870361	0.9977603554725648	5.115246295928955	0.9924649000167848	5.09600830078125	0.9858546257019044	5.219527721405029	0.9882266521453856	5.239343166351318
6	0.998328983783722	5.513059616088867	0.9981677532196044	5.1399335861206055	0.9976838231086732	5.113963603973389	0.99239981174469	5.097906112670898	0.9853854179382324	5.220859527587891	0.9879895448684692	5.24399471282959
7	0.9980985522270204	5.411956787109375	0.9982578754425048	5.137155532836914	0.9981049299240112	5.112664222717285	0.9928066730499268	5.101132869720459	0.9853440523147584	5.223313808441162	0.9882858991622924	5.238551139831543
8	0.9982137680053712	5.371518611907959	0.998227834701538	5.136478424072266	0.9977220892906188	5.113428592681885	0.9927578568458556	5.1041579246521	0.9849714040756226	5.227619171142578	0.9879776835441588	5.244076728820801
9	0.9980985522270204	5.319721221923828	0.998227834701538	5.137575626373291	0.9978943467140198	5.117659091949463	0.9925625920295716	5.109055042266846	0.9849576354026794	5.228263378143311	0.987716794013977	5.242625713348389
10	0.9980985522270204	5.279312610626221	0.998227834701538	5.136283874511719	0.9979709386825562	5.124612331390381	0.99239981174469	5.116481781005859	0.9858408570289612	5.227240085601807	0.988534927368164	5.237502574920654
11	0.9984442591667176	5.256072521209717	0.9982578754425048	5.135572910308838	0.9977795481681824	5.130772113800049	0.9925625920295716	5.113891124725342	0.9860340356826782	5.2266764640808105	0.9886297583580016	5.239645004272461
12	0.9983866214752196	5.222630977630615	0.9982578754425048	5.135267734527588	0.9977412223815918	5.13369607925415	0.9921069145202636	5.115574359893799	0.9858684539794922	5.226891040802002	0.9878472685813904	5.24536657333374
13	0.9986171126365662	5.2059526443481445	0.9981677532196044	5.136746406555176	0.998009204864502	5.132472515106201	0.99239981174469	5.117504119873047	0.9879798889160156	5.222428321838379	0.9882858991622924	5.24134635925293
14	0.9985594749450684	5.194286823272705	0.998227834701538	5.138693809509277	0.997990071773529	5.134422302246094	0.9928229451179504	5.129798412322998	0.9878557324409484	5.220472812652588	0.9887009263038636	5.241193771362305
15	0.998328983783722	5.1829609870910645	0.998227834701538	5.1370062828063965	0.9975880980491638	5.144521713256836	0.992936909198761	5.135666370391846	0.9886837005615234	5.223446369171143	0.9902303814888	5.231900691986084
16	0.998674750328064	5.169936656951904	0.998227834701538	5.137457847595215	0.9976646900177002	5.143754482269287	0.9927253127098083	5.137371063232422	0.9884077310562134	5.22084379196167	0.9896968603134156	5.233727931976318
17	0.998732328414917	5.158952713012695	0.9981977939605712	5.135575294494629	0.99739670753479	5.142055988311768	0.9929694533348083	5.130089282989502	0.9879522919654846	5.22512674331665	0.989270031452179	5.239192008972168
18	0.9988476037979126	5.156793117523193	0.9981977939605712	5.1355814933776855	0.9976646900177002	5.141907215118408	0.9921720027923584	5.133398056030273	0.9881868958473206	5.222309589385986	0.9904319047927856	5.23412561416626
19	0.9987899661064148	5.158970832824707	0.998227834701538	5.136026382446289	0.997702956199646	5.1398701667785645	0.9923672676086426	5.1368794441223145	0.9876073002815248	5.227851867675781	0.9898746609687804	5.234184265136719
20	0.9987899661064148	5.150252819061279	0.9983179569244384	5.135409355163574	0.9975115060806274	5.142925262451172	0.9928554892539978	5.140090465545654	0.9876624941825868	5.226422786712647	0.9898035526275636	5.234231948852539
21	0.9986171126365662	5.148198127746582	0.9981677532196044	5.137239456176758	0.9976838231086732	5.140477180480957	0.9927253127098083	5.138788223266602	0.9875658750534058	5.226820468902588	0.9901118278503418	5.231817722320557
22	0.9985018968582152	5.150247097015381	0.9984381198883056	5.136443614959717	0.9977220892906188	5.1402363777160645	0.992741584777832	5.144928455352783	0.9871656894683838	5.228416442871094	0.9907283186912536	5.230572700500488
23	0.9988476037979126	5.140964984893799	0.9981677532196044	5.136387348175049	0.9978752136230468	5.141350746154785	0.99288809299469	5.149187088012695	0.9875382781028748	5.228117942810059	0.9905030727386476	5.233010768890381
24	0.9989052414894104	5.144496917724609	0.9983479976654052	5.137397289276123	0.9976838231086732	5.14252233505249	0.9927578568458556	5.146700859069824	0.9872071146965028	5.228192329406738	0.9896494150161744	5.232676029205322
25	0.9984442591667176	5.1395697593688965	0.9984080791473388	5.136425018310547	0.9978752136230468	5.142210006713867	0.9928554892539978	5.150957584381104	0.9872347116470336	5.226424694061279	0.9898983836174012	5.234360218048096
26	0.998674750328064	5.140081405639648	0.9983479976654052	5.135599613189697	0.9978943467140198	5.143476486206055	0.99239981174469	5.161256313323975	0.9878419041633606	5.226590633392334	0.9897679686546326	5.236187934875488
27	0.9983866214752196	5.138906955718994	0.9982578754425048	5.135234355926514	0.9977412223815918	5.142558097839356	0.9929043650627136	5.165568828582764	0.9886423349380492	5.223742485046387	0.9898154139518738	5.236744403839111
28	0.998328983783722	5.139838218688965	0.998227834701538	5.135029315948486	0.9976838231086732	5.14221715927124	0.9925788640975952	5.165028095245361	0.9875797033309937	5.2280378341674805	0.9905149340629578	5.232004642486572
29	0.9987899661064148	5.139209747314453	0.9984381198883056	5.134331703186035	0.9976838231086732	5.141680717468262	0.9928717613220216	5.163613796234131	0.9877452850341796	5.22750997543335	0.9904556274414062	5.2366485595703125
30	0.998328983783722	5.137695789337158	0.9981977939605712	5.138482093811035	0.9978943467140198	5.139828681945801	0.9930996298789978	5.164267063140869	0.9876210689544678	5.225642204284668	0.989447832107544	5.235684394836426
31	0.998674750328064	5.138083934783936	0.9984381198883056	5.132688522338867	0.9974732398986816	5.142705917358398	0.9929694533348083	5.162275791168213	0.9868758916854858	5.227512359619141	0.9888194799423218	5.238161563873291
32	0.9987899661064148	5.1376142501831055	0.9983479976654052	5.136393070220947	0.9978178143501282	5.142703533172607	0.992839217185974	5.168537616729736	0.9863652586936952	5.2247819900512695	0.9890091419219972	5.23998498916626
33	0.9982714056968688	5.137072563171387	0.9984080791473388	5.134340286254883	0.9978752136230468	5.140689373016357	0.9929206371307372	5.163821697235107	0.986116886138916	5.226500034332275	0.98764568567276	5.24758243560791
34	0.9982714056968688	5.135199546813965	0.998708426952362	5.132875442504883	0.9979518055915833	5.141148567199707	0.9928229451179504	5.165522575378418	0.9857028722763062	5.229639053344727	0.9872544407844543	5.247612476348877
35	0.998674750328064	5.137333869934082	0.9985582828521729	5.134607315063477	0.9976455569267272	5.139846324920654	0.99288809299469	5.163365364074707	0.98691725730896	5.221685409545898	0.987278163433075	5.244577407836914
36	0.9988476037979126	5.1335225105285645	0.998378038406372	5.13501501083374	0.9978752136230468	5.140356540679932	0.99288809299469	5.165027618408203	0.986461877822876	5.222758293151856	0.9875271320343018	5.242460250854492
37	0.998674750328064	5.1349382400512695	0.9988886713981628	5.1331658363342285	0.9979518055915833	5.1387786865234375	0.9928554892539978	5.164098739624023	0.986931085586548	5.223179817199707	0.9866853356361388	5.250388622283936
38	0.9987899661064148	5.137028217315674	0.998378038406372	5.135746002197266	0.9981815218925476	5.139983654022217	0.9929206371307372	5.165480613708496	0.9869586825370787	5.221301555633545	0.9860806465148926	5.249747276306152
39	0.998328983783722	5.13698673248291	0.9984982013702391	5.1345415115356445	0.9979709386825562	5.139482975006104	0.9923672676086426	5.164694786071777	0.986323893070221	5.226931095123291	0.9862229228019714	5.250077247619629
40	0.9987899661064148	5.135684013366699	0.9983179569244384	5.135398387908936	0.9978943467140198	5.140950202941895	0.9918627738952636	5.165461540222168	0.986544668674469	5.2256293296813965	0.9865549206733704	5.245116233825684
41	0.9983866214752196	5.139269828796387	0.998378038406372	5.134650707244873	0.9980857968330384	5.1402764320373535	0.9928717613220216	5.164270877838135	0.9859650731086732	5.224255561828613	0.9857012629508972	5.250120639801025
42	0.9985018968582152	5.1344990730285645	0.9984381198883056	5.135562419891357	0.9981623888015748	5.139161109924316	0.992936909198761	5.163567543029785	0.9867655038833618	5.2229084968566895	0.9864007830619812	5.245878219604492
43	0.9985594749450684	5.136713027954102	0.9984080791473388	5.135834693908691	0.9979326725006104	5.14149808883667	0.9930019974708556	5.163450717926025	0.9869586825370787	5.223740577697754	0.9863414764404296	5.245138168334961
44	0.998328983783722	5.138228893280029	0.998528242111206	5.136591911315918	0.998277187347412	5.140144348144531	0.9921720027923584	5.167280673980713	0.9857028722763062	5.228629112243652	0.9869224429130554	5.241118907928467
45	0.9983866214752196	5.136831760406494	0.9987985491752625	5.1335883140563965	0.998277187347412	5.139693737030029	0.9931159019470216	5.164907455444336	0.98615825176239	5.226093769073486	0.9870172739028932	5.240146636962891
46	0.9982714056968688	5.1364946365356445	0.9984381198883056	5.135334491729736	0.998277187347412	5.138184070587158	0.9927090406417848	5.1677093505859375	0.9858408570289612	5.228801727294922	0.9854048490524292	5.249960422515869
47	0.998328983783722	5.136903285980225	0.9984982013702391	5.132842063903809	0.998143196105957	5.140430927276611	0.993083357810974	5.16418981552124	0.9862962365150452	5.225132942199707	0.9851558804512024	5.24869441986084
48	0.998328983783722	5.138514995574951	0.9986183047294616	5.133405685424805	0.9980475306510924	5.142247676849365	0.9923835396766664	5.165958404541016	0.9851094484329224	5.22843599319458	0.9857842326164246	5.2452497482299805
49	0.9984442591667176	5.137974739074707	0.9987685084342957	5.134168148040772	0.998124063014984	5.139965057373047	0.9925951361656188	5.16303825378418	0.9848334193229676	5.231971263885498	0.984586775302887	5.249305248260498
50	0.9983866214752196	5.1357951164245605	0.9985582828521729	5.13525915145874	0.9982006549835204	5.139211654663086	0.9924160838127136	5.165485858917236	0.985937476158142	5.227471351623535	0.9847053289413452	5.250277996063232


==> Figures/Tikz_Figures/model_France_data.txt <==
epochs	accuracy_January	loss_January	accuracy_February	loss_February	accuracy_March	loss_March	accuracy_April	loss_April	accuracy_May	loss_May	accuracy_June	loss_June
1	0.1571815758943557	8.832935333251953	0.93291836977005	6.448124885559082	0.974415361881256	5.178598880767822	0.9719171524047852	4.921228885650635	0.9695813059806824	4.823545455932617	0.9687258005142212	4.792555809020996
2	0.205962061882019	9.148801803588867	0.9550483822822572	6.236835479736328	0.9794123768806458	5.141016960144043	0.971639096736908	4.881826877593994	0.9717788696289062	4.807770729064941	0.9698309302330016	4.748664855957031
3	0.2493224889039993	9.032862663269045	0.95643150806427	6.190976142883301	0.9786128401756288	5.183950901031494	0.9723342061042786	4.929269313812256	0.9683090448379515	4.8405609130859375	0.9718201160430908	4.758439064025879
4	0.2655826508998871	9.138916969299316	0.9661133885383606	6.202649593353272	0.978412926197052	5.17149829864502	0.9758098125457764	4.942745208740234	0.9720101952552797	4.864033222198486	0.9699414372444152	4.795360565185547
5	0.3143631517887115	9.05870532989502	0.9674965143203736	6.199876308441162	0.9780132174491882	5.183618068695068	0.970387876033783	4.991031646728516	0.9735137820243835	4.880943298339844	0.9687258005142212	4.876438140869141
6	0.3252032399177551	8.974202156066895	0.957814633846283	6.22344446182251	0.9792124629020692	5.151841163635254	0.9730293154716492	5.015436172485352	0.9721258282661438	4.917144298553467	0.9683942794799804	4.950032711029053
7	0.3658536672592163	8.857251167297363	0.977178394794464	6.196877956390381	0.9794123768806458	5.136466979980469	0.9724732637405396	5.028219699859619	0.9693499803543092	4.931494235992432	0.9746933579444884	4.932802200317383
8	0.3794037997722626	8.836543083190918	0.977178394794464	6.174178123474121	0.9790126085281372	5.107840061187744	0.969136655330658	5.059572696685791	0.9721258282661438	4.962208271026611	0.9696099162101746	4.943569183349609
9	0.4146341383457184	8.661561012268066	0.978561520576477	6.1589555740356445	0.9768139123916626	5.084259033203125	0.9721952080726624	5.067384243011475	0.9722415208816528	4.972947120666504	0.9700519442558287	4.994297981262207
10	0.4336043298244476	8.578106880187988	0.9744121432304382	6.122271537780762	0.9808115363121032	5.092868804931641	0.9749756455421448	5.067817211151123	0.9710848927497864	5.006332874298096	0.9699414372444152	4.999147891998291
11	0.422764241695404	8.594833374023438	0.977869987487793	6.095047473907471	0.978412926197052	5.0669779777526855	0.9737244248390198	5.0701003074646	0.9746703505516052	5.01384162902832	0.968504786491394	5.017968654632568
12	0.4850948452949524	8.488770484924316	0.97994464635849	6.1058030128479	0.9796122312545776	5.046496868133545	0.9745585918426514	5.065199375152588	0.969465672969818	5.047987937927246	0.9701624512672424	5.017804145812988
13	0.5691056847572327	8.343098640441895	0.9730290174484252	6.076920032501221	0.9804117679595948	5.051753520965576	0.9744195938110352	5.0902018547058105	0.9701595902442932	5.057463645935059	0.9701624512672424	5.03622579574585
14	0.5501354932785034	8.284423828125	0.978561520576477	6.084537029266357	0.9778133034706116	5.028179168701172	0.9744195938110352	5.086872100830078	0.9721258282661438	5.067172050476074	0.9718201160430908	5.0493340492248535
15	0.5555555820465088	8.26500129699707	0.977178394794464	6.045724868774414	0.9792124629020692	5.041508674621582	0.976643979549408	5.09543514251709	0.972935438156128	5.066097259521484	0.9721516370773317	5.067778587341309
16	0.707317054271698	7.985158443450928	0.97648686170578	6.023601055145264	0.9796122312545776	5.024270057678223	0.9735854268074036	5.13478946685791	0.9747860431671144	5.0686774253845215	0.9706044793128968	5.073223114013672
17	0.6341463327407837	8.128386497497559	0.979253113269806	6.034786224365234	0.9810113906860352	5.018970012664795	0.9749756455421448	5.1344499588012695	0.9751330018043518	5.088359832763672	0.9714885354042052	5.088315010070801
18	0.6639566421508789	7.940878391265869	0.9875518679618835	5.943179607391357	0.9738157391548156	5.051435947418213	0.974141538143158	5.14649772644043	0.9752486944198608	5.074253559112549	0.9743618369102478	5.089720249176025
19	0.6991869807243347	7.972712516784668	0.9813277721405028	5.94246244430542	0.9772136807441713	5.058121681213379	0.9772000312805176	5.1324543952941895	0.9720101952552797	5.100259780883789	0.9714885354042052	5.088968276977539
20	0.7046070694923401	7.894932270050049	0.9834024906158448	5.918564319610596	0.9810113906860352	5.050087928771973	0.9762268662452698	5.143030643463135	0.9740920662879944	5.101205348968506	0.9729251861572266	5.083884239196777
21	0.6802167892456055	7.886168956756592	0.978561520576477	5.945072174072266	0.9808115363121032	5.05048418045044	0.9763659238815308	5.153158664703369	0.972472846508026	5.108213901519775	0.9699414372444152	5.103056907653809
22	0.7669376730918884	7.766933917999268	0.9757952690124512	5.945883750915527	0.9768139123916626	5.093158721923828	0.9746976494789124	5.166788101196289	0.972472846508026	5.121394157409668	0.9715990424156188	5.1084065437316895
23	0.7886179089546204	7.770655155181885	0.978561520576477	5.943309307098389	0.978412926197052	5.0982842445373535	0.9751147031784058	5.165655136108398	0.9710848927497864	5.140347957611084	0.9723726511001588	5.1205220222473145
24	0.7777777910232544	7.758005142211914	0.982710897922516	5.893115520477295	0.9840096235275269	5.068582057952881	0.9774780869483948	5.15023946762085	0.9752486944198608	5.133205413818359	0.9706044793128968	5.137528419494629
25	0.8319783210754395	7.678071975708008	0.9813277721405028	5.909442901611328	0.9798120856285096	5.070063591003418	0.9769220352172852	5.16572904586792	0.9725884795188904	5.14937162399292	0.9712675213813782	5.148904800415039
26	0.8346883654594421	7.668330192565918	0.9834024906158448	5.905789375305176	0.9808115363121032	5.086197853088379	0.9799805283546448	5.164669513702393	0.9753643274307252	5.153758525848389	0.9686152935028076	5.164897441864014
27	0.8265582919120789	7.591630935668945	0.97648686170578	5.890991687774658	0.9804117679595948	5.088585376739502	0.9758098125457764	5.177791595458984	0.9731667637825012	5.146757125854492	0.970272958278656	5.1737823486328125
28	0.8672086596488953	7.491611003875732	0.982710897922516	5.843649387359619	0.9796122312545776	5.102710723876953	0.9748366475105286	5.197547912597656	0.9738607406616212	5.147446632385254	0.9696099162101746	5.178352355957031
29	0.8861788511276245	7.460334777832031	0.9813277721405028	5.858521938323975	0.9788126945495604	5.1070756912231445	0.9773390889167786	5.19857120513916	0.9740920662879944	5.148579120635986	0.9709360003471376	5.187607765197754
30	0.848238468170166	7.479814529418945	0.9737206101417542	5.884329319000244	0.9830101728439332	5.098925590515137	0.9759488105773926	5.207531929016113	0.9747860431671144	5.158366680145264	0.9714885354042052	5.188962459564209
31	0.8861788511276245	7.478356838226318	0.9840940237045288	5.84199857711792	0.982010781764984	5.08939266204834	0.9758098125457764	5.195548534393311	0.9731667637825012	5.16023063659668	0.9727041721343994	5.18665075302124
32	0.8753387331962585	7.50713586807251	0.9813277721405028	5.825764656066895	0.9828103184700012	5.081274509429932	0.9759488105773926	5.199151039123535	0.9767522811889648	5.137247085571289	0.9718201160430908	5.194262981414795
33	0.8943089246749878	7.436776161193848	0.9847856163978576	5.783199787139893	0.9762142896652222	5.105808258056641	0.9776171445846558	5.191457748413086	0.9740920662879944	5.162740707397461	0.9722621440887452	5.207483768463135
34	0.8888888955116272	7.379819393157959	0.9806362390518188	5.801964282989502	0.9798120856285096	5.088283538818359	0.9769220352172852	5.193604469299316	0.972472846508026	5.180498600006104	0.97303569316864	5.2048821449279785
35	0.9051490426063538	7.404037952423096	0.9806362390518188	5.788752555847168	0.9800119996070862	5.081660270690918	0.9776171445846558	5.194480419158936	0.9752486944198608	5.170979976654053	0.9736987352371216	5.209997177124023
36	0.9322493076324464	7.348012924194336	0.9813277721405028	5.783755779266357	0.982010781764984	5.106264591217041	0.9760878682136536	5.204484462738037	0.9722415208816528	5.183103561401367	0.969720423221588	5.213469505310059
37	0.8861788511276245	7.354532718658447	0.9834024906158448	5.779098987579346	0.982010781764984	5.095190048217773	0.977756142616272	5.203711986541748	0.9707379341125488	5.225179195404053	0.9719306230545044	5.207297801971436
38	0.8997290134429932	7.409404754638672	0.982710897922516	5.7701263427734375	0.981211245059967	5.090023517608643	0.977895200252533	5.201024055480957	0.9728198051452636	5.220992088317871	0.9736987352371216	5.208858489990234
39	0.8861788511276245	7.33204984664917	0.97994464635849	5.747604370117188	0.9836098551750184	5.091555595397949	0.9773390889167786	5.202581405639648	0.972935438156128	5.222362518310547	0.9704939723014832	5.2281575202941895
40	0.9024389982223512	7.272830963134766	0.978561520576477	5.753734111785889	0.9826104044914246	5.094143867492676	0.9759488105773926	5.206451892852783	0.970969259738922	5.233262538909912	0.9691678881645204	5.247559547424316
41	0.8970189690589905	7.339799880981445	0.979253113269806	5.761735439300537	0.9824105501174928	5.105250358581543	0.976643979549408	5.204822540283203	0.974439024925232	5.236641883850098	0.9734777212142944	5.2395782470703125
42	0.9457994699478148	7.263012409210205	0.9861687421798706	5.7163262367248535	0.9832100868225098	5.110041618347168	0.9773390889167786	5.209591388702393	0.9731667637825012	5.250478267669678	0.9714885354042052	5.236272811889648
43	0.924119234085083	7.235596179962158	0.9806362390518188	5.725969314575195	0.9808115363121032	5.106786251068115	0.9751147031784058	5.226179599761963	0.9772148728370668	5.23593282699585	0.9736987352371216	5.22777271270752
44	0.9457994699478148	7.106757640838623	0.9861687421798706	5.691582679748535	0.9826104044914246	5.108652591705322	0.9773390889167786	5.237434387207031	0.9736294150352478	5.2484660148620605	0.9722621440887452	5.235903263092041
45	0.9105691313743592	7.1901960372924805	0.9834024906158448	5.6847028732299805	0.9810113906860352	5.1336989402771	0.9767829775810242	5.247105598449707	0.9727041125297546	5.2510905265808105	0.9709360003471376	5.246294498443604
46	0.9322493076324464	7.104886054992676	0.9840940237045288	5.67515230178833	0.9832100868225098	5.146083831787109	0.9745585918426514	5.255394458770752	0.9737451076507568	5.255630016326904	0.972041130065918	5.235975742340088
47	0.9322493076324464	7.208606719970703	0.9834024906158448	5.6850199699401855	0.9840096235275269	5.138279914855957	0.9774780869483948	5.253432273864746	0.9716631770133972	5.263835906982422	0.9692783951759338	5.245330333709717
48	0.9268292784690856	7.169473171234131	0.982710897922516	5.662193298339844	0.981211245059967	5.138941287994385	0.9784512519836426	5.247939586639404	0.9735137820243835	5.256743431091309	0.970825493335724	5.244045734405518
49	0.9539295434951782	7.140776634216309	0.982710897922516	5.653415679931641	0.9844093322753906	5.13351583480835	0.974141538143158	5.253048896789551	0.9718945026397704	5.257320880889893	0.9683942794799804	5.261610984802246
50	0.9403793811798096	7.220494270324707	0.9840940237045288	5.658364772796631	0.9818109273910522	5.160958290100098	0.9735854268074036	5.256862163543701	0.9723571538925172	5.254641056060791	0.972041130065918	5.247982501983643


==> Figures/Tikz_Figures/model_Germany_data.txt <==
epochs	accuracy_January	loss_January	accuracy_February	loss_February	accuracy_March	loss_March	accuracy_April	loss_April	accuracy_May	loss_May	accuracy_June	loss_June
1	0.1926605552434921	9.296411514282228	0.9150465130805968	6.112052440643311	0.9778410792350768	4.528706073760986	0.982641577720642	4.489115238189697	0.9750104546546936	4.796748161315918	0.9713360071182252	5.01671838760376
2	0.2385321110486984	10.177206993103027	0.953930675983429	5.822085857391357	0.9786852598190308	4.4490275382995605	0.980779767036438	4.464407920837402	0.9763941168785096	4.798754692077637	0.9690688252449036	5.072091579437256
3	0.2247706353664398	10.076908111572266	0.9606931805610656	5.675898551940918	0.9785796999931335	4.416576385498047	0.983134388923645	4.461021423339844	0.9765199422836304	4.832775115966797	0.9694331884384156	5.117902755737305
4	0.2339449524879455	10.048649787902832	0.9619610905647278	5.677149295806885	0.9807956218719482	4.392160892486572	0.9840105175971984	4.474917411804199	0.9753040075302124	4.894951343536377	0.9693117141723632	5.166365146636963
5	0.2385321110486984	10.162213325500488	0.9670329689979552	5.695506572723389	0.97731351852417	4.377240180969238	0.9843390583992004	4.493510246276856	0.9750943183898926	4.927423477172852	0.9693117141723632	5.164547920227051
6	0.2889908254146576	10.23800563812256	0.963651716709137	5.72251033782959	0.9778410792350768	4.32680082321167	0.9830796122550964	4.518235206604004	0.9744234681129456	4.9776387214660645	0.9691497683525084	5.177163600921631
7	0.2614679038524627	10.024615287780762	0.9683009386062622	5.703522682189941	0.9792128205299376	4.28594446182251	0.9834081530570984	4.531136512756348	0.9752201437950134	5.007310390472412	0.9682995676994324	5.191981792449951
8	0.3348623812198639	9.830519676208496	0.965342342853546	5.658828258514404	0.980162501335144	4.263257026672363	0.9831891655921936	4.523478984832764	0.9750104546546936	5.0410356521606445	0.9671255350112916	5.207422256469727
9	0.2706421911716461	9.961355209350586	0.9716821908950806	5.577178001403809	0.9790018200874328	4.250983238220215	0.983462929725647	4.52462911605835	0.9750524163246156	5.047218322753906	0.9664777517318726	5.219635963439941
10	0.302752286195755	9.83277416229248	0.96787828207016	5.541007995605469	0.980690062046051	4.233643054962158	0.9824772477149964	4.561761856079102	0.9757652282714844	5.068310260772705	0.9669635891914368	5.245794296264648
11	0.3807339370250702	9.669241905212402	0.9657649993896484	5.554210662841797	0.9782631397247314	4.253335952758789	0.9829153418540956	4.582598209381104	0.9749266505241394	5.07848596572876	0.9686234593391418	5.24551248550415
12	0.3623853325843811	9.677490234375	0.9699915647506714	5.505207538604736	0.9793183207511902	4.257477283477783	0.9816011190414428	4.593484401702881	0.9766876101493835	5.097293853759766	0.969473659992218	5.2377238273620605
13	0.3165137469768524	9.693241119384766	0.9725274443626404	5.471146583557129	0.980162501335144	4.230313301086426	0.980944037437439	4.623732089996338	0.9765618443489076	5.093301296234131	0.9697975516319276	5.232064247131348
14	0.3807339370250702	9.629368782043455	0.9695689082145692	5.451050758361816	0.9811121821403505	4.232439041137695	0.982641577720642	4.670864105224609	0.9770230650901794	5.123533725738525	0.9680971503257751	5.243244647979736
15	0.4220183491706848	9.597365379333496	0.966610312461853	5.449914455413818	0.982694923877716	4.230032920837402	0.9828058481216432	4.694797039031982	0.9734591245651244	5.153390884399414	0.9692712426185608	5.245299816131592
16	0.4587155878543854	9.449707984924316	0.9725274443626404	5.3918633460998535	0.9814287424087524	4.238852500915527	0.9846675992012024	4.715223789215088	0.9766457080841064	5.149459838867188	0.967530369758606	5.254948616027832
17	0.4816513657569885	9.357620239257812	0.9725274443626404	5.407780647277832	0.9837501049041748	4.233242034912109	0.985981822013855	4.72665548324585	0.9758071303367616	5.160899639129639	0.967530369758606	5.26746129989624
18	0.4403669834136963	9.411670684814451	0.9725274443626404	5.393734931945801	0.9828004837036132	4.237545490264893	0.985653281211853	4.729988098144531	0.9764360785484314	5.1760663986206055	0.9689473509788512	5.27027702331543
19	0.4587155878543854	9.295327186584473	0.9687235951423644	5.351393699645996	0.9814287424087524	4.252162933349609	0.985543727874756	4.732544898986816	0.9750104546546936	5.183648109436035	0.9690283536911012	5.271982192993164
20	0.4678899049758911	9.187113761901855	0.9687235951423644	5.362170696258545	0.9829059839248656	4.242244720458984	0.985817551612854	4.726102828979492	0.9757232666015624	5.1751627922058105	0.969757080078125	5.264927387237549
21	0.4954128563404083	9.14018440246582	0.9712595343589784	5.285650730133057	0.9809011220932008	4.261306285858154	0.9846675992012024	4.761834621429443	0.9742977023124696	5.1860857009887695	0.9714979529380798	5.261642932891846
22	0.5596330165863037	9.060837745666504	0.9716821908950806	5.274254322052002	0.9816397428512572	4.275443077087402	0.985817551612854	4.771369457244873	0.9745073318481444	5.204565525054932	0.9712145924568176	5.263078689575195
23	0.5733944773674011	9.07501220703125	0.9640743732452391	5.296995639801025	0.9799514412879944	4.306042671203613	0.9848318696022034	4.818679332733154	0.9739203453063964	5.21897554397583	0.9689068794250488	5.267427444458008
24	0.5642201900482178	9.049126625061035	0.9712595343589784	5.2399187088012695	0.9810066223144532	4.315924644470215	0.9846128821372986	4.816926002502441	0.9752201437950134	5.232371330261231	0.9673279523849488	5.274189472198486
25	0.5321100950241089	9.0789213180542	0.9721048474311828	5.215657711029053	0.9819563031196594	4.342002868652344	0.986912727355957	4.821416854858398	0.9747589230537416	5.2282562255859375	0.966882586479187	5.272960662841797
26	0.5779816508293152	9.01239776611328	0.9716821908950806	5.204769134521484	0.9802680015563964	4.339540004730225	0.985981822013855	4.836174488067627	0.9750104546546936	5.230320453643799	0.96825909614563	5.269645690917969
27	0.6513761281967163	8.93873405456543	0.9695689082145692	5.169243335723877	0.9822728633880616	4.386088848114014	0.9876245856285096	4.861097812652588	0.9742557406425476	5.226424694061279	0.9666801691055298	5.276432037353516
28	0.642201840877533	8.894806861877441	0.9687235951423644	5.196197509765625	0.9813231825828552	4.404187679290772	0.9866389036178588	4.855728626251221	0.9745911955833436	5.235197067260742	0.9669635891914368	5.278104305267334
29	0.71100914478302	8.771316528320312	0.970836877822876	5.1414008140563965	0.983855664730072	4.438131809234619	0.9883912205696106	4.847516536712647	0.9748008251190186	5.236204624176025	0.967166006565094	5.275424003601074
30	0.6376146674156189	8.870580673217773	0.9737954139709472	5.109775543212891	0.982694923877716	4.433351039886475	0.9866936802864076	4.867455959320068	0.9756813645362854	5.232915878295898	0.9670040607452391	5.272651672363281
31	0.7568807601928711	8.718924522399902	0.9661876559257508	5.086174964904785	0.9839611649513244	4.426908016204834	0.9876245856285096	4.864083290100098	0.9743815660476683	5.235347747802734	0.969473659992218	5.2680182456970215
32	0.6788991093635559	8.748384475708008	0.9721048474311828	5.071983814239502	0.9814287424087524	4.443492889404297	0.98680317401886	4.873312950134277	0.9740461111068726	5.23832368850708	0.9685020446777344	5.269186019897461
33	0.6972476840019226	8.677166938781738	0.9704142212867736	5.082690715789795	0.9791073203086852	4.4604573249816895	0.9875150322914124	4.873331069946289	0.9724109172821044	5.244062423706055	0.9681781530380248	5.272292613983154
34	0.7706422209739685	8.654022216796875	0.9683009386062622	5.0445876121521	0.9833280444145204	4.4573750495910645	0.98516047000885	4.909447193145752	0.9734171628952026	5.248819351196289	0.9687854051589966	5.2726898193359375
35	0.7385321259498596	8.69556713104248	0.9691462516784668	5.028367519378662	0.9793183207511902	4.506417751312256	0.9868579506874084	4.910808086395264	0.9729560017585754	5.254636287689209	0.9697975516319276	5.266760349273682
36	0.7935779690742493	8.581531524658203	0.966610312461853	5.012923717498779	0.982378363609314	4.486917495727539	0.9875150322914124	4.931982517242432	0.9733333587646484	5.255719184875488	0.9695951342582704	5.275118827819824
37	0.8211008906364441	8.564148902893066	0.9759086966514589	4.997963905334473	0.983855664730072	4.476264953613281	0.986474633216858	4.955580234527588	0.9729140400886536	5.25966215133667	0.9687854051589966	5.270063400268555
38	0.8211008906364441	8.532729148864746	0.9754860401153564	4.990201950073242	0.9815342426300048	4.532057285308838	0.9862008690834044	4.958553314208984	0.9729560017585754	5.258939743041992	0.96967613697052	5.269587516784668
39	0.8027523159980774	8.508498191833496	0.9704142212867736	4.97553014755249	0.9842777252197266	4.523428916931152	0.9876245856285096	4.971572399139404	0.9732075333595276	5.260011672973633	0.9714979529380798	5.268200397491455
40	0.7844036817550659	8.564701080322266	0.9661876559257508	4.961712837219238	0.9821673631668092	4.520927906036377	0.9869674444198608	4.999879360198975	0.9731236696243286	5.259778022766113	0.9716598987579346	5.268665313720703
41	0.8715596199035645	8.413646697998047	0.96238374710083	4.966442108154297	0.9829059839248656	4.535458564758301	0.9863103628158568	5.016254425048828	0.9728721380233764	5.262585163116455	0.9680162072181702	5.275424003601074
42	0.8486238718032837	8.383272171020508	0.973372757434845	4.914146900177002	0.9815342426300048	4.569942474365234	0.9866389036178588	5.041665077209473	0.9716981053352356	5.263509273529053	0.9684210419654846	5.270303726196289
43	0.8394495248794556	8.42251205444336	0.970836877822876	4.913139820098877	0.982694923877716	4.592296123504639	0.9871317744255066	5.03682804107666	0.9723270535469056	5.261216163635254	0.968380570411682	5.272261619567871
44	0.8486238718032837	8.361775398254395	0.9716821908950806	4.886744022369385	0.9828004837036132	4.608635902404785	0.9873507618904114	5.046380996704102	0.9725366830825806	5.26387882232666	0.9691902995109558	5.270501136779785
45	0.9082568883895874	8.225339889526367	0.9704142212867736	4.889845371246338	0.9816397428512572	4.602419376373291	0.9878436326980592	5.04495096206665	0.9731656312942504	5.255577564239502	0.9681376814842224	5.276174545288086
46	0.8623853325843811	8.318431854248047	0.9712595343589784	4.876223564147949	0.9803735613822936	4.621877193450928	0.98800790309906	5.050187110900879	0.9723689556121826	5.257009506225586	0.9684210419654846	5.272213935852051
47	0.8807339668273926	8.335159301757812	0.9716821908950806	4.8490190505981445	0.9814287424087524	4.612135887145996	0.9853794574737548	5.063578128814697	0.9733333587646484	5.261224746704102	0.9673684239387512	5.272807598114014
48	0.9174311757087708	8.209304809570312	0.9767540097236632	4.827429294586182	0.9811121821403505	4.63847017288208	0.9865841865539552	5.081687927246094	0.9735010266304016	5.2583909034729	0.9697166085243224	5.266087532043457
49	0.9036697149276732	8.28178596496582	0.9704142212867736	4.847994327545166	0.982694923877716	4.639718532562256	0.986146092414856	5.0992350578308105	0.9733752608299256	5.259796142578125	0.96967613697052	5.271861553192139
50	0.9036697149276732	8.201624870300293	0.9729501008987428	4.838328361511231	0.9832225441932678	4.6568684577941895	0.9863651394844056	5.082942485809326	0.9730817675590516	5.256956100463867	0.9691497683525084	5.271431922912598


==> Figures/Tikz_Figures/model_Global_data_FedAvg.txt <==
epochs	accuracy_January	loss_January	accuracy_February	loss_February	accuracy_March	loss_March	accuracy_April	loss_April	accuracy_May	loss_May	accuracy_June	loss_June
1	0.9258423447608948	6.888967037200928	0.9754287004470824	5.272658824920654	0.972160577774048	5.25658130645752	0.9553850293159484	5.295938014984131	0.946242094039917	5.342846393585205	0.9459218382835388	5.357949256896973
2	0.9800793528556824	6.273181438446045	0.9762390851974488	5.248661041259766	0.9717342853546144	5.257960796356201	0.9540542364120485	5.297975540161133	0.9433770179748536	5.343195915222168	0.9462894797325134	5.357029914855957
3	0.9826472401618958	5.893045902252197	0.9748128056526184	5.252174377441406	0.9709993600845336	5.259615898132324	0.9545544385910034	5.296287536621094	0.941907525062561	5.347504138946533	0.9446691274642944	5.359274387359619
4	0.9828028678894044	5.725374221801758	0.9758176803588868	5.242898464202881	0.9690738320350648	5.264348983764648	0.9548565149307252	5.293977737426758	0.94628643989563	5.337032318115234	0.9445056915283204	5.361523628234863
5	0.9834254384040833	5.641106605529785	0.975072145462036	5.2485857009887695	0.9701468348503112	5.259755611419678	0.9545450210571288	5.296467781066895	0.944506824016571	5.340988159179688	0.9467048048973083	5.357396125793457
6	0.984203577041626	5.56538200378418	0.9745534658432008	5.248144626617432	0.9702938199043274	5.256775379180908	0.954412877559662	5.296972274780273	0.9442778825759888	5.342532157897949	0.94658225774765	5.356034278869629
7	0.9826472401618958	5.516138553619385	0.974877655506134	5.243407249450684	0.9694706797599792	5.2615485191345215	0.9539504051208496	5.297503471374512	0.944713532924652	5.341864109039307	0.9467320442199708	5.3528923988342285
8	0.9833475947380066	5.460280895233154	0.9742617011070251	5.2468791007995605	0.9706466197967528	5.256559371948242	0.9543468356132508	5.296581745147705	0.9461756348609924	5.337053298950195	0.9486315250396729	5.349165439605713
9	0.9831141829490662	5.409677028656006	0.9749100208282472	5.240435600280762	0.9680743217468262	5.261743545532227	0.9542713165283204	5.295390129089356	0.9476894736289978	5.334167003631592	0.948474943637848	5.348801612854004
10	0.9845148324966432	5.369641304016113	0.9750072956085204	5.245546817779541	0.9677215218544006	5.261755466461182	0.953761637210846	5.295398712158203	0.9463159441947936	5.337104797363281	0.9476783871650696	5.35198974609375
11	0.9809353351593018	5.342652797698975	0.9749424457550048	5.242412567138672	0.9672952890396118	5.262522220611572	0.952147662639618	5.296969413757324	0.9445511102676392	5.342047214508057	0.9467933177947998	5.355260848999023
12	0.981168806552887	5.315442562103272	0.9739051461219788	5.247692584991455	0.966266393661499	5.266626358032227	0.9525913000106812	5.295619487762451	0.939862072467804	5.352792263031006	0.9466503262519836	5.354215621948242
13	0.9827250838279724	5.301853179931641	0.9750397205352784	5.241431713104248	0.966266393661499	5.263611793518066	0.9523364305496216	5.29815149307251	0.9385993480682372	5.3548455238342285	0.9460103511810304	5.355007648468018
14	0.9795346856117249	5.292412757873535	0.975979745388031	5.238697528839111	0.9652227759361268	5.264974117279053	0.9526573419570924	5.295323848724365	0.9384886026382446	5.354335784912109	0.9473856091499328	5.3522467613220215
15	0.981869101524353	5.27313232421875	0.975104570388794	5.241182327270508	0.966192901134491	5.262563705444336	0.9523553252220154	5.295975208282471	0.9389168620109558	5.350197792053223	0.9472017884254456	5.352519512176514
16	0.9808574914932252	5.272136688232422	0.975299060344696	5.241146087646484	0.966766119003296	5.263154029846191	0.951694667339325	5.300117492675781	0.9416342973709106	5.344425201416016	0.9476034641265868	5.347870826721191
17	0.9810131788253784	5.265556335449219	0.9753638505935668	5.237559795379639	0.9636206030845642	5.272956848144531	0.9517890214920044	5.298050403594971	0.9427641034126282	5.340754985809326	0.9440019130706788	5.358017921447754
18	0.9819469451904296	5.264850616455078	0.974877655506134	5.244965076446533	0.9643996357917786	5.269569396972656	0.9533463716506958	5.292703151702881	0.9419739842414856	5.347896099090576	0.9426470398902892	5.360621929168701
19	0.9829584956169128	5.251800537109375	0.9737755060195924	5.24574613571167	0.964384913444519	5.268738746643066	0.95311039686203	5.293150424957275	0.9387913346290588	5.353625297546387	0.9423474669456482	5.365485668182373
20	0.9824916124343872	5.251836776733398	0.9743914008140564	5.242124557495117	0.9641938209533693	5.27234411239624	0.9533180594444276	5.292720317840576	0.9403641819953918	5.349622249603272	0.9418981671333312	5.36733865737915
21	0.9838923215866088	5.243354797363281	0.9745534658432008	5.2407050132751465	0.9653550386428832	5.270938396453857	0.9537710547447203	5.292459011077881	0.940497100353241	5.347418308258057	0.9453567266464232	5.359121322631836
22	0.9824138283729552	5.246291160583496	0.9752342104911804	5.241958618164063	0.9647229909896852	5.272461414337158	0.9533085823059082	5.292136192321777	0.9414644837379456	5.344860076904297	0.943634271621704	5.36313009262085
23	0.980546236038208	5.257637023925781	0.9753962755203248	5.2401957511901855	0.9668984413146972	5.267712593078613	0.9535539746284484	5.293208122253418	0.9416416883468628	5.345399856567383	0.942504107952118	5.366928577423096
24	0.9813244342803956	5.244964599609375	0.9740347862243652	5.243868350982666	0.9657959938049316	5.269627571105957	0.9528083801269532	5.293932914733887	0.9414865970611572	5.346692085266113	0.9385484457015992	5.374567031860352
25	0.9821025729179382	5.246614933013916	0.9746831059455872	5.238807678222656	0.967442274093628	5.2659592628479	0.9532236456871032	5.2936859130859375	0.94198876619339	5.344928741455078	0.93941992521286	5.372584342956543
26	0.9821025729179382	5.24025297164917	0.974456250667572	5.245973110198975	0.9671629667282104	5.266565322875977	0.9537522196769714	5.292827129364014	0.9419223070144652	5.347061634063721	0.9385484457015992	5.373230934143066
27	0.9812465906143188	5.24897575378418	0.975299060344696	5.238807678222656	0.966383934020996	5.267223834991455	0.953959822654724	5.289211750030518	0.9409328103065492	5.348124980926514	0.9386982321739196	5.376515865325928
28	0.9828028678894044	5.240728855133057	0.9743914008140564	5.240355014801025	0.9672659039497375	5.266866683959961	0.9530726671218872	5.295616149902344	0.9405340552330016	5.35090446472168	0.941319465637207	5.368491172790527
29	0.9820247292518616	5.247239589691162	0.9757852554321288	5.24021577835083	0.9671629667282104	5.267398357391357	0.9529405236244202	5.294475078582764	0.9403641819953918	5.350031852722168	0.9409109354019164	5.369278430938721
30	0.9835032224655152	5.238131999969482	0.9755907654762268	5.244469165802002	0.9647818207740784	5.269365787506104	0.9533841013908386	5.293184280395508	0.94181889295578	5.346758365631104	0.9399986267089844	5.3718085289001465
31	0.9810909628868104	5.248776912689209	0.975072145462036	5.243199348449707	0.9645025134086608	5.271634578704834	0.9532048106193542	5.293049812316895	0.9436206817626952	5.343529224395752	0.941850483417511	5.369281768798828
32	0.9832698106765748	5.234603404998779	0.975136935710907	5.241563320159912	0.9636058807373048	5.271609306335449	0.9525724053382874	5.297537326812744	0.9443221688270568	5.344506740570068	0.9434436559677124	5.363122463226318
33	0.9824138283729552	5.242083549499512	0.975720465183258	5.241905689239502	0.96359121799469	5.273644924163818	0.9517512917518616	5.299715042114258	0.9438052773475648	5.346013069152832	0.9407339096069336	5.369577407836914
34	0.9835810661315918	5.23346757888794	0.9757852554321288	5.238589763641357	0.9622977375984192	5.278299808502197	0.952610194683075	5.298844337463379	0.943391740322113	5.342665195465088	0.9416053891181946	5.366047382354736
35	0.983191967010498	5.232637405395508	0.976401150226593	5.234806060791016	0.9628268480300904	5.277591228485107	0.952176034450531	5.297619819641113	0.943096399307251	5.345097541809082	0.942047953605652	5.366495609283447
36	0.9833475947380066	5.236004829406738	0.9757852554321288	5.236769676208496	0.963135540485382	5.275819301605225	0.9520533084869384	5.298416614532471	0.9430521130561828	5.342895984649658	0.9416803121566772	5.367595672607422
37	0.9828028678894044	5.234753131866455	0.9764335751533508	5.232948780059815	0.963635265827179	5.276861667633057	0.9520533084869384	5.297226428985596	0.9431554675102234	5.343750476837158	0.9402846097946168	5.3701934814453125
38	0.9824916124343872	5.235036373138428	0.9767253398895264	5.234185695648193	0.9623712301254272	5.276059627532959	0.9532614350318908	5.294800758361816	0.9430816173553468	5.34647798538208	0.940781593322754	5.3688130378723145
39	0.982569456100464	5.234120845794678	0.9764984250068665	5.236258506774902	0.9632237553596495	5.272553443908691	0.952459156513214	5.299273014068604	0.9418927431106568	5.349007606506348	0.9417006969451904	5.364874362945557
40	0.983191967010498	5.231930732727051	0.9762066602706908	5.2349724769592285	0.9623417854309082	5.279426574707031	0.952043890953064	5.30110502243042	0.9438643455505372	5.344667434692383	0.9417483806610109	5.364214897155762
41	0.9835032224655152	5.228677272796631	0.976563274860382	5.234539031982422	0.9630032777786256	5.276872158050537	0.9522137641906738	5.297863960266113	0.9432957768440248	5.344249248504639	0.9418845176696776	5.366990566253662
42	0.9839701056480408	5.226909637451172	0.9768874049186708	5.234500408172607	0.9625622630119324	5.276820659637451	0.9532614350318908	5.296799182891846	0.943731427192688	5.344167232513428	0.9407135248184204	5.370241165161133
43	0.9838923215866088	5.233438968658447	0.9762390851974488	5.234504222869873	0.9631061553955078	5.273868560791016	0.9529593586921692	5.296700954437256	0.9419739842414856	5.348522663116455	0.9385416507720948	5.375370025634766
44	0.9826472401618958	5.230259418487549	0.9761094450950624	5.238406181335449	0.962723970413208	5.276769638061523	0.951977789402008	5.3004350662231445	0.941183865070343	5.351278781890869	0.9407883882522584	5.3701581954956055
45	0.9844369888305664	5.224676609039307	0.976174294948578	5.236791133880615	0.9630914330482484	5.273953437805176	0.9517418146133424	5.299067974090576	0.9413906335830688	5.3492112159729	0.9475762248039246	5.354072570800781
46	0.9828028678894044	5.226016521453857	0.9767253398895264	5.232546806335449	0.9624887704849244	5.275735855102539	0.9516380429267884	5.299510478973389	0.941781997680664	5.35098934173584	0.9433006644248962	5.361082553863525
47	0.9834254384040833	5.227946758270264	0.976401150226593	5.2344255447387695	0.9631943106651306	5.27496337890625	0.952062726020813	5.298899173736572	0.9409254193305968	5.351893424987793	0.941789209842682	5.364195823669434
48	0.9833475947380066	5.223495960235596	0.976174294948578	5.234329700469971	0.9631208181381226	5.273312568664551	0.9520061016082764	5.300652980804443	0.9413906335830688	5.351357936859131	0.942565381526947	5.362992286682129
49	0.9833475947380066	5.231664180755615	0.9768226146697998	5.233039855957031	0.9630914330482484	5.275416851043701	0.9521288275718688	5.299569606781006	0.941346287727356	5.3497514724731445	0.9422521591186525	5.363933086395264
50	0.9845148324966432	5.222001075744629	0.9757852554321288	5.236738204956055	0.9630473256111144	5.274555206298828	0.9515530467033386	5.298210144042969	0.9403567910194396	5.353619575500488	0.9428240656852722	5.362951278686523


==> Figures/Tikz_Figures/model_Global_data_FeedForward.txt <==
epochs	accuracy_January	loss_January	accuracy_February	loss_February	accuracy_March	loss_March	accuracy_April	loss_April	accuracy_May	loss_May	accuracy_June	loss_June
1	0.9258423447608948	6.888967037200928	0.9754287004470824	5.272658824920654	0.972160577774048	5.25658130645752	0.9553850293159484	5.295938014984131	0.946242094039917	5.342846393585205	0.9459218382835388	5.357949256896973
2	0.9800793528556824	6.273181438446045	0.9762390851974488	5.248661041259766	0.9717342853546144	5.257960796356201	0.9540542364120485	5.297975540161133	0.9433770179748536	5.343195915222168	0.9462894797325134	5.357029914855957
3	0.9826472401618958	5.893045902252197	0.9748128056526184	5.252174377441406	0.9709993600845336	5.259615898132324	0.9545544385910034	5.296287536621094	0.941907525062561	5.347504138946533	0.9446691274642944	5.359274387359619
4	0.9828028678894044	5.725374221801758	0.9758176803588868	5.242898464202881	0.9690738320350648	5.264348983764648	0.9548565149307252	5.293977737426758	0.94628643989563	5.337032318115234	0.9445056915283204	5.361523628234863
5	0.9834254384040833	5.641106605529785	0.975072145462036	5.2485857009887695	0.9701468348503112	5.259755611419678	0.9545450210571288	5.296467781066895	0.944506824016571	5.340988159179688	0.9467048048973083	5.357396125793457
6	0.984203577041626	5.56538200378418	0.9745534658432008	5.248144626617432	0.9702938199043274	5.256775379180908	0.954412877559662	5.296972274780273	0.9442778825759888	5.342532157897949	0.94658225774765	5.356034278869629
7	0.9826472401618958	5.516138553619385	0.974877655506134	5.243407249450684	0.9694706797599792	5.2615485191345215	0.9539504051208496	5.297503471374512	0.944713532924652	5.341864109039307	0.9467320442199708	5.3528923988342285
8	0.9833475947380066	5.460280895233154	0.9742617011070251	5.2468791007995605	0.9706466197967528	5.256559371948242	0.9543468356132508	5.296581745147705	0.9461756348609924	5.337053298950195	0.9486315250396729	5.349165439605713
9	0.9831141829490662	5.409677028656006	0.9749100208282472	5.240435600280762	0.9680743217468262	5.261743545532227	0.9542713165283204	5.295390129089356	0.9476894736289978	5.334167003631592	0.948474943637848	5.348801612854004
10	0.9845148324966432	5.369641304016113	0.9750072956085204	5.245546817779541	0.9677215218544006	5.261755466461182	0.953761637210846	5.295398712158203	0.9463159441947936	5.337104797363281	0.9476783871650696	5.35198974609375
11	0.9809353351593018	5.342652797698975	0.9749424457550048	5.242412567138672	0.9672952890396118	5.262522220611572	0.952147662639618	5.296969413757324	0.9445511102676392	5.342047214508057	0.9467933177947998	5.355260848999023
12	0.981168806552887	5.315442562103272	0.9739051461219788	5.247692584991455	0.966266393661499	5.266626358032227	0.9525913000106812	5.295619487762451	0.939862072467804	5.352792263031006	0.9466503262519836	5.354215621948242
13	0.9827250838279724	5.301853179931641	0.9750397205352784	5.241431713104248	0.966266393661499	5.263611793518066	0.9523364305496216	5.29815149307251	0.9385993480682372	5.3548455238342285	0.9460103511810304	5.355007648468018
14	0.9795346856117249	5.292412757873535	0.975979745388031	5.238697528839111	0.9652227759361268	5.264974117279053	0.9526573419570924	5.295323848724365	0.9384886026382446	5.354335784912109	0.9473856091499328	5.3522467613220215
15	0.981869101524353	5.27313232421875	0.975104570388794	5.241182327270508	0.966192901134491	5.262563705444336	0.9523553252220154	5.295975208282471	0.9389168620109558	5.350197792053223	0.9472017884254456	5.352519512176514
16	0.9808574914932252	5.272136688232422	0.975299060344696	5.241146087646484	0.966766119003296	5.263154029846191	0.951694667339325	5.300117492675781	0.9416342973709106	5.344425201416016	0.9476034641265868	5.347870826721191
17	0.9810131788253784	5.265556335449219	0.9753638505935668	5.237559795379639	0.9636206030845642	5.272956848144531	0.9517890214920044	5.298050403594971	0.9427641034126282	5.340754985809326	0.9440019130706788	5.358017921447754
18	0.9819469451904296	5.264850616455078	0.974877655506134	5.244965076446533	0.9643996357917786	5.269569396972656	0.9533463716506958	5.292703151702881	0.9419739842414856	5.347896099090576	0.9426470398902892	5.360621929168701
19	0.9829584956169128	5.251800537109375	0.9737755060195924	5.24574613571167	0.964384913444519	5.268738746643066	0.95311039686203	5.293150424957275	0.9387913346290588	5.353625297546387	0.9423474669456482	5.365485668182373
20	0.9824916124343872	5.251836776733398	0.9743914008140564	5.242124557495117	0.9641938209533693	5.27234411239624	0.9533180594444276	5.292720317840576	0.9403641819953918	5.349622249603272	0.9418981671333312	5.36733865737915
21	0.9838923215866088	5.243354797363281	0.9745534658432008	5.2407050132751465	0.9653550386428832	5.270938396453857	0.9537710547447203	5.292459011077881	0.940497100353241	5.347418308258057	0.9453567266464232	5.359121322631836
22	0.9824138283729552	5.246291160583496	0.9752342104911804	5.241958618164063	0.9647229909896852	5.272461414337158	0.9533085823059082	5.292136192321777	0.9414644837379456	5.344860076904297	0.943634271621704	5.36313009262085
23	0.980546236038208	5.257637023925781	0.9753962755203248	5.2401957511901855	0.9668984413146972	5.267712593078613	0.9535539746284484	5.293208122253418	0.9416416883468628	5.345399856567383	0.942504107952118	5.366928577423096
24	0.9813244342803956	5.244964599609375	0.9740347862243652	5.243868350982666	0.9657959938049316	5.269627571105957	0.9528083801269532	5.293932914733887	0.9414865970611572	5.346692085266113	0.9385484457015992	5.374567031860352
25	0.9821025729179382	5.246614933013916	0.9746831059455872	5.238807678222656	0.967442274093628	5.2659592628479	0.9532236456871032	5.2936859130859375	0.94198876619339	5.344928741455078	0.93941992521286	5.372584342956543
26	0.9821025729179382	5.24025297164917	0.974456250667572	5.245973110198975	0.9671629667282104	5.266565322875977	0.9537522196769714	5.292827129364014	0.9419223070144652	5.347061634063721	0.9385484457015992	5.373230934143066
27	0.9812465906143188	5.24897575378418	0.975299060344696	5.238807678222656	0.966383934020996	5.267223834991455	0.953959822654724	5.289211750030518	0.9409328103065492	5.348124980926514	0.9386982321739196	5.376515865325928
28	0.9828028678894044	5.240728855133057	0.9743914008140564	5.240355014801025	0.9672659039497375	5.266866683959961	0.9530726671218872	5.295616149902344	0.9405340552330016	5.35090446472168	0.941319465637207	5.368491172790527
29	0.9820247292518616	5.247239589691162	0.9757852554321288	5.24021577835083	0.9671629667282104	5.267398357391357	0.9529405236244202	5.294475078582764	0.9403641819953918	5.350031852722168	0.9409109354019164	5.369278430938721
30	0.9835032224655152	5.238131999969482	0.9755907654762268	5.244469165802002	0.9647818207740784	5.269365787506104	0.9533841013908386	5.293184280395508	0.94181889295578	5.346758365631104	0.9399986267089844	5.3718085289001465
31	0.9810909628868104	5.248776912689209	0.975072145462036	5.243199348449707	0.9645025134086608	5.271634578704834	0.9532048106193542	5.293049812316895	0.9436206817626952	5.343529224395752	0.941850483417511	5.369281768798828
32	0.9832698106765748	5.234603404998779	0.975136935710907	5.241563320159912	0.9636058807373048	5.271609306335449	0.9525724053382874	5.297537326812744	0.9443221688270568	5.344506740570068	0.9434436559677124	5.363122463226318
33	0.9824138283729552	5.242083549499512	0.975720465183258	5.241905689239502	0.96359121799469	5.273644924163818	0.9517512917518616	5.299715042114258	0.9438052773475648	5.346013069152832	0.9407339096069336	5.369577407836914
34	0.9835810661315918	5.23346757888794	0.9757852554321288	5.238589763641357	0.9622977375984192	5.278299808502197	0.952610194683075	5.298844337463379	0.943391740322113	5.342665195465088	0.9416053891181946	5.366047382354736
35	0.983191967010498	5.232637405395508	0.976401150226593	5.234806060791016	0.9628268480300904	5.277591228485107	0.952176034450531	5.297619819641113	0.943096399307251	5.345097541809082	0.942047953605652	5.366495609283447
36	0.9833475947380066	5.236004829406738	0.9757852554321288	5.236769676208496	0.963135540485382	5.275819301605225	0.9520533084869384	5.298416614532471	0.9430521130561828	5.342895984649658	0.9416803121566772	5.367595672607422
37	0.9828028678894044	5.234753131866455	0.9764335751533508	5.232948780059815	0.963635265827179	5.276861667633057	0.9520533084869384	5.297226428985596	0.9431554675102234	5.343750476837158	0.9402846097946168	5.3701934814453125
38	0.9824916124343872	5.235036373138428	0.9767253398895264	5.234185695648193	0.9623712301254272	5.276059627532959	0.9532614350318908	5.294800758361816	0.9430816173553468	5.34647798538208	0.940781593322754	5.3688130378723145
39	0.982569456100464	5.234120845794678	0.9764984250068665	5.236258506774902	0.9632237553596495	5.272553443908691	0.952459156513214	5.299273014068604	0.9418927431106568	5.349007606506348	0.9417006969451904	5.364874362945557
40	0.983191967010498	5.231930732727051	0.9762066602706908	5.2349724769592285	0.9623417854309082	5.279426574707031	0.952043890953064	5.30110502243042	0.9438643455505372	5.344667434692383	0.9417483806610109	5.364214897155762
41	0.9835032224655152	5.228677272796631	0.976563274860382	5.234539031982422	0.9630032777786256	5.276872158050537	0.9522137641906738	5.297863960266113	0.9432957768440248	5.344249248504639	0.9418845176696776	5.366990566253662
42	0.9839701056480408	5.226909637451172	0.9768874049186708	5.234500408172607	0.9625622630119324	5.276820659637451	0.9532614350318908	5.296799182891846	0.943731427192688	5.344167232513428	0.9407135248184204	5.370241165161133
43	0.9838923215866088	5.233438968658447	0.9762390851974488	5.234504222869873	0.9631061553955078	5.273868560791016	0.9529593586921692	5.296700954437256	0.9419739842414856	5.348522663116455	0.9385416507720948	5.375370025634766
44	0.9826472401618958	5.230259418487549	0.9761094450950624	5.238406181335449	0.962723970413208	5.276769638061523	0.951977789402008	5.3004350662231445	0.941183865070343	5.351278781890869	0.9407883882522584	5.3701581954956055
45	0.9844369888305664	5.224676609039307	0.976174294948578	5.236791133880615	0.9630914330482484	5.273953437805176	0.9517418146133424	5.299067974090576	0.9413906335830688	5.3492112159729	0.9475762248039246	5.354072570800781
46	0.9828028678894044	5.226016521453857	0.9767253398895264	5.232546806335449	0.9624887704849244	5.275735855102539	0.9516380429267884	5.299510478973389	0.941781997680664	5.35098934173584	0.9433006644248962	5.361082553863525
47	0.9834254384040833	5.227946758270264	0.976401150226593	5.2344255447387695	0.9631943106651306	5.27496337890625	0.952062726020813	5.298899173736572	0.9409254193305968	5.351893424987793	0.941789209842682	5.364195823669434
48	0.9833475947380066	5.223495960235596	0.976174294948578	5.234329700469971	0.9631208181381226	5.273312568664551	0.9520061016082764	5.300652980804443	0.9413906335830688	5.351357936859131	0.942565381526947	5.362992286682129
49	0.9833475947380066	5.231664180755615	0.9768226146697998	5.233039855957031	0.9630914330482484	5.275416851043701	0.9521288275718688	5.299569606781006	0.941346287727356	5.3497514724731445	0.9422521591186525	5.363933086395264
50	0.9845148324966432	5.222001075744629	0.9757852554321288	5.236738204956055	0.9630473256111144	5.274555206298828	0.9515530467033386	5.298210144042969	0.9403567910194396	5.353619575500488	0.9428240656852722	5.362951278686523


==> Figures/Tikz_Figures/model_Global_data_Max.txt <==
epochs	accuracy_January	loss_January	accuracy_February	loss_February	accuracy_March	loss_March	accuracy_April	loss_April	accuracy_May	loss_May	accuracy_June	loss_June
1	0.9258423447608948	6.888967037200928	0.9754287004470824	5.272658824920654	0.972160577774048	5.25658130645752	0.9553850293159484	5.295938014984131	0.946242094039917	5.342846393585205	0.9459218382835388	5.357949256896973
2	0.9800793528556824	6.273181438446045	0.9762390851974488	5.248661041259766	0.9717342853546144	5.257960796356201	0.9540542364120485	5.297975540161133	0.9433770179748536	5.343195915222168	0.9462894797325134	5.357029914855957
3	0.9826472401618958	5.893045902252197	0.9748128056526184	5.252174377441406	0.9709993600845336	5.259615898132324	0.9545544385910034	5.296287536621094	0.941907525062561	5.347504138946533	0.9446691274642944	5.359274387359619
4	0.9828028678894044	5.725374221801758	0.9758176803588868	5.242898464202881	0.9690738320350648	5.264348983764648	0.9548565149307252	5.293977737426758	0.94628643989563	5.337032318115234	0.9445056915283204	5.361523628234863
5	0.9834254384040833	5.641106605529785	0.975072145462036	5.2485857009887695	0.9701468348503112	5.259755611419678	0.9545450210571288	5.296467781066895	0.944506824016571	5.340988159179688	0.9467048048973083	5.357396125793457
6	0.984203577041626	5.56538200378418	0.9745534658432008	5.248144626617432	0.9702938199043274	5.256775379180908	0.954412877559662	5.296972274780273	0.9442778825759888	5.342532157897949	0.94658225774765	5.356034278869629
7	0.9826472401618958	5.516138553619385	0.974877655506134	5.243407249450684	0.9694706797599792	5.2615485191345215	0.9539504051208496	5.297503471374512	0.944713532924652	5.341864109039307	0.9467320442199708	5.3528923988342285
8	0.9833475947380066	5.460280895233154	0.9742617011070251	5.2468791007995605	0.9706466197967528	5.256559371948242	0.9543468356132508	5.296581745147705	0.9461756348609924	5.337053298950195	0.9486315250396729	5.349165439605713
9	0.9831141829490662	5.409677028656006	0.9749100208282472	5.240435600280762	0.9680743217468262	5.261743545532227	0.9542713165283204	5.295390129089356	0.9476894736289978	5.334167003631592	0.948474943637848	5.348801612854004
10	0.9845148324966432	5.369641304016113	0.9750072956085204	5.245546817779541	0.9677215218544006	5.261755466461182	0.953761637210846	5.295398712158203	0.9463159441947936	5.337104797363281	0.9476783871650696	5.35198974609375
11	0.9809353351593018	5.342652797698975	0.9749424457550048	5.242412567138672	0.9672952890396118	5.262522220611572	0.952147662639618	5.296969413757324	0.9445511102676392	5.342047214508057	0.9467933177947998	5.355260848999023
12	0.981168806552887	5.315442562103272	0.9739051461219788	5.247692584991455	0.966266393661499	5.266626358032227	0.9525913000106812	5.295619487762451	0.939862072467804	5.352792263031006	0.9466503262519836	5.354215621948242
13	0.9827250838279724	5.301853179931641	0.9750397205352784	5.241431713104248	0.966266393661499	5.263611793518066	0.9523364305496216	5.29815149307251	0.9385993480682372	5.3548455238342285	0.9460103511810304	5.355007648468018
14	0.9795346856117249	5.292412757873535	0.975979745388031	5.238697528839111	0.9652227759361268	5.264974117279053	0.9526573419570924	5.295323848724365	0.9384886026382446	5.354335784912109	0.9473856091499328	5.3522467613220215
15	0.981869101524353	5.27313232421875	0.975104570388794	5.241182327270508	0.966192901134491	5.262563705444336	0.9523553252220154	5.295975208282471	0.9389168620109558	5.350197792053223	0.9472017884254456	5.352519512176514
16	0.9808574914932252	5.272136688232422	0.975299060344696	5.241146087646484	0.966766119003296	5.263154029846191	0.951694667339325	5.300117492675781	0.9416342973709106	5.344425201416016	0.9476034641265868	5.347870826721191
17	0.9810131788253784	5.265556335449219	0.9753638505935668	5.237559795379639	0.9636206030845642	5.272956848144531	0.9517890214920044	5.298050403594971	0.9427641034126282	5.340754985809326	0.9440019130706788	5.358017921447754
18	0.9819469451904296	5.264850616455078	0.974877655506134	5.244965076446533	0.9643996357917786	5.269569396972656	0.9533463716506958	5.292703151702881	0.9419739842414856	5.347896099090576	0.9426470398902892	5.360621929168701
19	0.9829584956169128	5.251800537109375	0.9737755060195924	5.24574613571167	0.964384913444519	5.268738746643066	0.95311039686203	5.293150424957275	0.9387913346290588	5.353625297546387	0.9423474669456482	5.365485668182373
20	0.9824916124343872	5.251836776733398	0.9743914008140564	5.242124557495117	0.9641938209533693	5.27234411239624	0.9533180594444276	5.292720317840576	0.9403641819953918	5.349622249603272	0.9418981671333312	5.36733865737915
21	0.9838923215866088	5.243354797363281	0.9745534658432008	5.2407050132751465	0.9653550386428832	5.270938396453857	0.9537710547447203	5.292459011077881	0.940497100353241	5.347418308258057	0.9453567266464232	5.359121322631836
22	0.9824138283729552	5.246291160583496	0.9752342104911804	5.241958618164063	0.9647229909896852	5.272461414337158	0.9533085823059082	5.292136192321777	0.9414644837379456	5.344860076904297	0.943634271621704	5.36313009262085
23	0.980546236038208	5.257637023925781	0.9753962755203248	5.2401957511901855	0.9668984413146972	5.267712593078613	0.9535539746284484	5.293208122253418	0.9416416883468628	5.345399856567383	0.942504107952118	5.366928577423096
24	0.9813244342803956	5.244964599609375	0.9740347862243652	5.243868350982666	0.9657959938049316	5.269627571105957	0.9528083801269532	5.293932914733887	0.9414865970611572	5.346692085266113	0.9385484457015992	5.374567031860352
25	0.9821025729179382	5.246614933013916	0.9746831059455872	5.238807678222656	0.967442274093628	5.2659592628479	0.9532236456871032	5.2936859130859375	0.94198876619339	5.344928741455078	0.93941992521286	5.372584342956543
26	0.9821025729179382	5.24025297164917	0.974456250667572	5.245973110198975	0.9671629667282104	5.266565322875977	0.9537522196769714	5.292827129364014	0.9419223070144652	5.347061634063721	0.9385484457015992	5.373230934143066
27	0.9812465906143188	5.24897575378418	0.975299060344696	5.238807678222656	0.966383934020996	5.267223834991455	0.953959822654724	5.289211750030518	0.9409328103065492	5.348124980926514	0.9386982321739196	5.376515865325928
28	0.9828028678894044	5.240728855133057	0.9743914008140564	5.240355014801025	0.9672659039497375	5.266866683959961	0.9530726671218872	5.295616149902344	0.9405340552330016	5.35090446472168	0.941319465637207	5.368491172790527
29	0.9820247292518616	5.247239589691162	0.9757852554321288	5.24021577835083	0.9671629667282104	5.267398357391357	0.9529405236244202	5.294475078582764	0.9403641819953918	5.350031852722168	0.9409109354019164	5.369278430938721
30	0.9835032224655152	5.238131999969482	0.9755907654762268	5.244469165802002	0.9647818207740784	5.269365787506104	0.9533841013908386	5.293184280395508	0.94181889295578	5.346758365631104	0.9399986267089844	5.3718085289001465
31	0.9810909628868104	5.248776912689209	0.975072145462036	5.243199348449707	0.9645025134086608	5.271634578704834	0.9532048106193542	5.293049812316895	0.9436206817626952	5.343529224395752	0.941850483417511	5.369281768798828
32	0.9832698106765748	5.234603404998779	0.975136935710907	5.241563320159912	0.9636058807373048	5.271609306335449	0.9525724053382874	5.297537326812744	0.9443221688270568	5.344506740570068	0.9434436559677124	5.363122463226318
33	0.9824138283729552	5.242083549499512	0.975720465183258	5.241905689239502	0.96359121799469	5.273644924163818	0.9517512917518616	5.299715042114258	0.9438052773475648	5.346013069152832	0.9407339096069336	5.369577407836914
34	0.9835810661315918	5.23346757888794	0.9757852554321288	5.238589763641357	0.9622977375984192	5.278299808502197	0.952610194683075	5.298844337463379	0.943391740322113	5.342665195465088	0.9416053891181946	5.366047382354736
35	0.983191967010498	5.232637405395508	0.976401150226593	5.234806060791016	0.9628268480300904	5.277591228485107	0.952176034450531	5.297619819641113	0.943096399307251	5.345097541809082	0.942047953605652	5.366495609283447
36	0.9833475947380066	5.236004829406738	0.9757852554321288	5.236769676208496	0.963135540485382	5.275819301605225	0.9520533084869384	5.298416614532471	0.9430521130561828	5.342895984649658	0.9416803121566772	5.367595672607422
37	0.9828028678894044	5.234753131866455	0.9764335751533508	5.232948780059815	0.963635265827179	5.276861667633057	0.9520533084869384	5.297226428985596	0.9431554675102234	5.343750476837158	0.9402846097946168	5.3701934814453125
38	0.9824916124343872	5.235036373138428	0.9767253398895264	5.234185695648193	0.9623712301254272	5.276059627532959	0.9532614350318908	5.294800758361816	0.9430816173553468	5.34647798538208	0.940781593322754	5.3688130378723145
39	0.982569456100464	5.234120845794678	0.9764984250068665	5.236258506774902	0.9632237553596495	5.272553443908691	0.952459156513214	5.299273014068604	0.9418927431106568	5.349007606506348	0.9417006969451904	5.364874362945557
40	0.983191967010498	5.231930732727051	0.9762066602706908	5.2349724769592285	0.9623417854309082	5.279426574707031	0.952043890953064	5.30110502243042	0.9438643455505372	5.344667434692383	0.9417483806610109	5.364214897155762
41	0.9835032224655152	5.228677272796631	0.976563274860382	5.234539031982422	0.9630032777786256	5.276872158050537	0.9522137641906738	5.297863960266113	0.9432957768440248	5.344249248504639	0.9418845176696776	5.366990566253662
42	0.9839701056480408	5.226909637451172	0.9768874049186708	5.234500408172607	0.9625622630119324	5.276820659637451	0.9532614350318908	5.296799182891846	0.943731427192688	5.344167232513428	0.9407135248184204	5.370241165161133
43	0.9838923215866088	5.233438968658447	0.9762390851974488	5.234504222869873	0.9631061553955078	5.273868560791016	0.9529593586921692	5.296700954437256	0.9419739842414856	5.348522663116455	0.9385416507720948	5.375370025634766
44	0.9826472401618958	5.230259418487549	0.9761094450950624	5.238406181335449	0.962723970413208	5.276769638061523	0.951977789402008	5.3004350662231445	0.941183865070343	5.351278781890869	0.9407883882522584	5.3701581954956055
45	0.9844369888305664	5.224676609039307	0.976174294948578	5.236791133880615	0.9630914330482484	5.273953437805176	0.9517418146133424	5.299067974090576	0.9413906335830688	5.3492112159729	0.9475762248039246	5.354072570800781
46	0.9828028678894044	5.226016521453857	0.9767253398895264	5.232546806335449	0.9624887704849244	5.275735855102539	0.9516380429267884	5.299510478973389	0.941781997680664	5.35098934173584	0.9433006644248962	5.361082553863525
47	0.9834254384040833	5.227946758270264	0.976401150226593	5.2344255447387695	0.9631943106651306	5.27496337890625	0.952062726020813	5.298899173736572	0.9409254193305968	5.351893424987793	0.941789209842682	5.364195823669434
48	0.9833475947380066	5.223495960235596	0.976174294948578	5.234329700469971	0.9631208181381226	5.273312568664551	0.9520061016082764	5.300652980804443	0.9413906335830688	5.351357936859131	0.942565381526947	5.362992286682129
49	0.9833475947380066	5.231664180755615	0.9768226146697998	5.233039855957031	0.9630914330482484	5.275416851043701	0.9521288275718688	5.299569606781006	0.941346287727356	5.3497514724731445	0.9422521591186525	5.363933086395264
50	0.9845148324966432	5.222001075744629	0.9757852554321288	5.236738204956055	0.9630473256111144	5.274555206298828	0.9515530467033386	5.298210144042969	0.9403567910194396	5.353619575500488	0.9428240656852722	5.362951278686523


==> Figures/Tikz_Figures/model_Global_data_Min.txt <==
epochs	accuracy_January	loss_January	accuracy_February	loss_February	accuracy_March	loss_March	accuracy_April	loss_April	accuracy_May	loss_May	accuracy_June	loss_June
1	0.9258423447608948	6.888967037200928	0.9754287004470824	5.272658824920654	0.972160577774048	5.25658130645752	0.9553850293159484	5.295938014984131	0.946242094039917	5.342846393585205	0.9459218382835388	5.357949256896973
2	0.9800793528556824	6.273181438446045	0.9762390851974488	5.248661041259766	0.9717342853546144	5.257960796356201	0.9540542364120485	5.297975540161133	0.9433770179748536	5.343195915222168	0.9462894797325134	5.357029914855957
3	0.9826472401618958	5.893045902252197	0.9748128056526184	5.252174377441406	0.9709993600845336	5.259615898132324	0.9545544385910034	5.296287536621094	0.941907525062561	5.347504138946533	0.9446691274642944	5.359274387359619
4	0.9828028678894044	5.725374221801758	0.9758176803588868	5.242898464202881	0.9690738320350648	5.264348983764648	0.9548565149307252	5.293977737426758	0.94628643989563	5.337032318115234	0.9445056915283204	5.361523628234863
5	0.9834254384040833	5.641106605529785	0.975072145462036	5.2485857009887695	0.9701468348503112	5.259755611419678	0.9545450210571288	5.296467781066895	0.944506824016571	5.340988159179688	0.9467048048973083	5.357396125793457
6	0.984203577041626	5.56538200378418	0.9745534658432008	5.248144626617432	0.9702938199043274	5.256775379180908	0.954412877559662	5.296972274780273	0.9442778825759888	5.342532157897949	0.94658225774765	5.356034278869629
7	0.9826472401618958	5.516138553619385	0.974877655506134	5.243407249450684	0.9694706797599792	5.2615485191345215	0.9539504051208496	5.297503471374512	0.944713532924652	5.341864109039307	0.9467320442199708	5.3528923988342285
8	0.9833475947380066	5.460280895233154	0.9742617011070251	5.2468791007995605	0.9706466197967528	5.256559371948242	0.9543468356132508	5.296581745147705	0.9461756348609924	5.337053298950195	0.9486315250396729	5.349165439605713
9	0.9831141829490662	5.409677028656006	0.9749100208282472	5.240435600280762	0.9680743217468262	5.261743545532227	0.9542713165283204	5.295390129089356	0.9476894736289978	5.334167003631592	0.948474943637848	5.348801612854004
10	0.9845148324966432	5.369641304016113	0.9750072956085204	5.245546817779541	0.9677215218544006	5.261755466461182	0.953761637210846	5.295398712158203	0.9463159441947936	5.337104797363281	0.9476783871650696	5.35198974609375
11	0.9809353351593018	5.342652797698975	0.9749424457550048	5.242412567138672	0.9672952890396118	5.262522220611572	0.952147662639618	5.296969413757324	0.9445511102676392	5.342047214508057	0.9467933177947998	5.355260848999023
12	0.981168806552887	5.315442562103272	0.9739051461219788	5.247692584991455	0.966266393661499	5.266626358032227	0.9525913000106812	5.295619487762451	0.939862072467804	5.352792263031006	0.9466503262519836	5.354215621948242
13	0.9827250838279724	5.301853179931641	0.9750397205352784	5.241431713104248	0.966266393661499	5.263611793518066	0.9523364305496216	5.29815149307251	0.9385993480682372	5.3548455238342285	0.9460103511810304	5.355007648468018
14	0.9795346856117249	5.292412757873535	0.975979745388031	5.238697528839111	0.9652227759361268	5.264974117279053	0.9526573419570924	5.295323848724365	0.9384886026382446	5.354335784912109	0.9473856091499328	5.3522467613220215
15	0.981869101524353	5.27313232421875	0.975104570388794	5.241182327270508	0.966192901134491	5.262563705444336	0.9523553252220154	5.295975208282471	0.9389168620109558	5.350197792053223	0.9472017884254456	5.352519512176514
16	0.9808574914932252	5.272136688232422	0.975299060344696	5.241146087646484	0.966766119003296	5.263154029846191	0.951694667339325	5.300117492675781	0.9416342973709106	5.344425201416016	0.9476034641265868	5.347870826721191
17	0.9810131788253784	5.265556335449219	0.9753638505935668	5.237559795379639	0.9636206030845642	5.272956848144531	0.9517890214920044	5.298050403594971	0.9427641034126282	5.340754985809326	0.9440019130706788	5.358017921447754
18	0.9819469451904296	5.264850616455078	0.974877655506134	5.244965076446533	0.9643996357917786	5.269569396972656	0.9533463716506958	5.292703151702881	0.9419739842414856	5.347896099090576	0.9426470398902892	5.360621929168701
19	0.9829584956169128	5.251800537109375	0.9737755060195924	5.24574613571167	0.964384913444519	5.268738746643066	0.95311039686203	5.293150424957275	0.9387913346290588	5.353625297546387	0.9423474669456482	5.365485668182373
20	0.9824916124343872	5.251836776733398	0.9743914008140564	5.242124557495117	0.9641938209533693	5.27234411239624	0.9533180594444276	5.292720317840576	0.9403641819953918	5.349622249603272	0.9418981671333312	5.36733865737915
21	0.9838923215866088	5.243354797363281	0.9745534658432008	5.2407050132751465	0.9653550386428832	5.270938396453857	0.9537710547447203	5.292459011077881	0.940497100353241	5.347418308258057	0.9453567266464232	5.359121322631836
22	0.9824138283729552	5.246291160583496	0.9752342104911804	5.241958618164063	0.9647229909896852	5.272461414337158	0.9533085823059082	5.292136192321777	0.9414644837379456	5.344860076904297	0.943634271621704	5.36313009262085
23	0.980546236038208	5.257637023925781	0.9753962755203248	5.2401957511901855	0.9668984413146972	5.267712593078613	0.9535539746284484	5.293208122253418	0.9416416883468628	5.345399856567383	0.942504107952118	5.366928577423096
24	0.9813244342803956	5.244964599609375	0.9740347862243652	5.243868350982666	0.9657959938049316	5.269627571105957	0.9528083801269532	5.293932914733887	0.9414865970611572	5.346692085266113	0.9385484457015992	5.374567031860352
25	0.9821025729179382	5.246614933013916	0.9746831059455872	5.238807678222656	0.967442274093628	5.2659592628479	0.9532236456871032	5.2936859130859375	0.94198876619339	5.344928741455078	0.93941992521286	5.372584342956543
26	0.9821025729179382	5.24025297164917	0.974456250667572	5.245973110198975	0.9671629667282104	5.266565322875977	0.9537522196769714	5.292827129364014	0.9419223070144652	5.347061634063721	0.9385484457015992	5.373230934143066
27	0.9812465906143188	5.24897575378418	0.975299060344696	5.238807678222656	0.966383934020996	5.267223834991455	0.953959822654724	5.289211750030518	0.9409328103065492	5.348124980926514	0.9386982321739196	5.376515865325928
28	0.9828028678894044	5.240728855133057	0.9743914008140564	5.240355014801025	0.9672659039497375	5.266866683959961	0.9530726671218872	5.295616149902344	0.9405340552330016	5.35090446472168	0.941319465637207	5.368491172790527
29	0.9820247292518616	5.247239589691162	0.9757852554321288	5.24021577835083	0.9671629667282104	5.267398357391357	0.9529405236244202	5.294475078582764	0.9403641819953918	5.350031852722168	0.9409109354019164	5.369278430938721
30	0.9835032224655152	5.238131999969482	0.9755907654762268	5.244469165802002	0.9647818207740784	5.269365787506104	0.9533841013908386	5.293184280395508	0.94181889295578	5.346758365631104	0.9399986267089844	5.3718085289001465
31	0.9810909628868104	5.248776912689209	0.975072145462036	5.243199348449707	0.9645025134086608	5.271634578704834	0.9532048106193542	5.293049812316895	0.9436206817626952	5.343529224395752	0.941850483417511	5.369281768798828
32	0.9832698106765748	5.234603404998779	0.975136935710907	5.241563320159912	0.9636058807373048	5.271609306335449	0.9525724053382874	5.297537326812744	0.9443221688270568	5.344506740570068	0.9434436559677124	5.363122463226318
33	0.9824138283729552	5.242083549499512	0.975720465183258	5.241905689239502	0.96359121799469	5.273644924163818	0.9517512917518616	5.299715042114258	0.9438052773475648	5.346013069152832	0.9407339096069336	5.369577407836914
34	0.9835810661315918	5.23346757888794	0.9757852554321288	5.238589763641357	0.9622977375984192	5.278299808502197	0.952610194683075	5.298844337463379	0.943391740322113	5.342665195465088	0.9416053891181946	5.366047382354736
35	0.983191967010498	5.232637405395508	0.976401150226593	5.234806060791016	0.9628268480300904	5.277591228485107	0.952176034450531	5.297619819641113	0.943096399307251	5.345097541809082	0.942047953605652	5.366495609283447
36	0.9833475947380066	5.236004829406738	0.9757852554321288	5.236769676208496	0.963135540485382	5.275819301605225	0.9520533084869384	5.298416614532471	0.9430521130561828	5.342895984649658	0.9416803121566772	5.367595672607422
37	0.9828028678894044	5.234753131866455	0.9764335751533508	5.232948780059815	0.963635265827179	5.276861667633057	0.9520533084869384	5.297226428985596	0.9431554675102234	5.343750476837158	0.9402846097946168	5.3701934814453125
38	0.9824916124343872	5.235036373138428	0.9767253398895264	5.234185695648193	0.9623712301254272	5.276059627532959	0.9532614350318908	5.294800758361816	0.9430816173553468	5.34647798538208	0.940781593322754	5.3688130378723145
39	0.982569456100464	5.234120845794678	0.9764984250068665	5.236258506774902	0.9632237553596495	5.272553443908691	0.952459156513214	5.299273014068604	0.9418927431106568	5.349007606506348	0.9417006969451904	5.364874362945557
40	0.983191967010498	5.231930732727051	0.9762066602706908	5.2349724769592285	0.9623417854309082	5.279426574707031	0.952043890953064	5.30110502243042	0.9438643455505372	5.344667434692383	0.9417483806610109	5.364214897155762
41	0.9835032224655152	5.228677272796631	0.976563274860382	5.234539031982422	0.9630032777786256	5.276872158050537	0.9522137641906738	5.297863960266113	0.9432957768440248	5.344249248504639	0.9418845176696776	5.366990566253662
42	0.9839701056480408	5.226909637451172	0.9768874049186708	5.234500408172607	0.9625622630119324	5.276820659637451	0.9532614350318908	5.296799182891846	0.943731427192688	5.344167232513428	0.9407135248184204	5.370241165161133
43	0.9838923215866088	5.233438968658447	0.9762390851974488	5.234504222869873	0.9631061553955078	5.273868560791016	0.9529593586921692	5.296700954437256	0.9419739842414856	5.348522663116455	0.9385416507720948	5.375370025634766
44	0.9826472401618958	5.230259418487549	0.9761094450950624	5.238406181335449	0.962723970413208	5.276769638061523	0.951977789402008	5.3004350662231445	0.941183865070343	5.351278781890869	0.9407883882522584	5.3701581954956055
45	0.9844369888305664	5.224676609039307	0.976174294948578	5.236791133880615	0.9630914330482484	5.273953437805176	0.9517418146133424	5.299067974090576	0.9413906335830688	5.3492112159729	0.9475762248039246	5.354072570800781
46	0.9828028678894044	5.226016521453857	0.9767253398895264	5.232546806335449	0.9624887704849244	5.275735855102539	0.9516380429267884	5.299510478973389	0.941781997680664	5.35098934173584	0.9433006644248962	5.361082553863525
47	0.9834254384040833	5.227946758270264	0.976401150226593	5.2344255447387695	0.9631943106651306	5.27496337890625	0.952062726020813	5.298899173736572	0.9409254193305968	5.351893424987793	0.941789209842682	5.364195823669434
48	0.9833475947380066	5.223495960235596	0.976174294948578	5.234329700469971	0.9631208181381226	5.273312568664551	0.9520061016082764	5.300652980804443	0.9413906335830688	5.351357936859131	0.942565381526947	5.362992286682129
49	0.9833475947380066	5.231664180755615	0.9768226146697998	5.233039855957031	0.9630914330482484	5.275416851043701	0.9521288275718688	5.299569606781006	0.941346287727356	5.3497514724731445	0.9422521591186525	5.363933086395264
50	0.9845148324966432	5.222001075744629	0.9757852554321288	5.236738204956055	0.9630473256111144	5.274555206298828	0.9515530467033386	5.298210144042969	0.9403567910194396	5.353619575500488	0.9428240656852722	5.362951278686523


==> Figures/Tikz_Figures/model_Japan_data.txt <==
epochs	accuracy	loss
1	0.074074075	10.68722534
2	0.111111112	11.56471062
3	0.157407403	11.25433445
4	0.138888896	11.57331467
5	0.222222224	11.08592033
6	0.305555552	10.90348339
7	0.342592597	10.78187656
8	0.388888896	10.46209049
9	0.453703701	10.43307972
10	0.388888896	10.64304829
11	0.398148149	10.37376022
12	0.527777791	10.31389713
13	0.481481493	10.31558228
14	0.601851881	10.07985687
15	0.620370388	9.953251839
16	0.57407409	10.03012466
17	0.481481493	10.13605118
18	0.638888896	9.989873886
19	0.57407409	10.00222683
20	0.638888896	9.910142899
21	0.629629612	9.878031731
22	0.67592591	9.885260582
23	0.57407409	10.21851349
24	0.666666687	9.743994713
25	0.666666687	9.687635422
26	0.694444418	9.566746712
27	0.629629612	9.671793938
28	0.67592591	9.726588249
29	0.629629612	9.720966339
30	0.666666687	9.567633629
31	0.67592591	9.496232986
32	0.685185194	9.556012154
33	0.657407403	9.609568596
34	0.703703701	9.496569633
35	0.685185194	9.474188805
36	0.666666687	9.443447113
37	0.657407403	9.439070702
38	0.703703701	9.336238861
39	0.694444418	9.440377235
40	0.703703701	9.476261139
41	0.657407403	9.504810333
42	0.638888896	9.596855164
43	0.685185194	9.482877731
44	0.722222209	9.406354904
45	0.740740716	9.277686119
46	0.685185194	9.378457069
47	0.685185194	9.376730919
48	0.703703701	9.307448387
49	0.712962985	9.284475327
50	0.620370388	9.510194778
51	0.685185194	9.334877014
52	0.629629612	9.445697784
53	0.740740716	9.298124313
54	0.731481493	9.317005157
55	0.685185194	9.310183525
56	0.740740716	9.255656242
57	0.703703701	9.266944885
58	0.722222209	9.294736862
59	0.731481493	9.264438629
60	0.703703701	9.344571114
61	0.601851881	9.603157997
62	0.685185194	9.254975319
63	0.731481493	9.084486008
64	0.703703701	9.266034126
65	0.712962985	9.237837791
66	0.712962985	9.398156166
67	0.712962985	9.288203239
68	0.694444418	9.307577133
69	0.75	9.332310677
70	0.67592591	9.55254364
71	0.722222209	9.341058731
72	0.67592591	9.311091423
73	0.657407403	9.33983326
74	0.722222209	9.28222847
75	0.768518507	9.198426247
76	0.629629612	9.602835655
77	0.731481493	9.26088047
78	0.731481493	9.250288963
79	0.759259284	9.257176399
80	0.694444418	9.228826523
81	0.685185194	9.32870388
82	0.694444418	9.187486649
83	0.694444418	9.308131218
84	0.722222209	9.174436569
85	0.67592591	9.239579201
86	0.768518507	9.172379494
87	0.712962985	9.266396523
88	0.648148119	9.248365402
89	0.629629612	9.25892067
90	0.685185194	9.17261219
91	0.75	9.184360504
92	0.703703701	9.137892723
93	0.740740716	9.122982025
94	0.740740716	9.085560799
95	0.731481493	9.165330887
96	0.731481493	9.05450058
97	0.722222209	9.133213997
98	0.703703701	9.194862366
99	0.731481493	9.072443962
100	0.629629612	9.412567139


==> Figures/Tikz_Figures/model_Netherland_data.txt <==
epochs	accuracy_January	loss_January	accuracy_February	loss_February	accuracy_March	loss_March	accuracy_April	loss_April	accuracy_May	loss_May	accuracy_June	loss_June
1	0.2351097166538238	8.830540657043457	0.9157392978668212	6.143593311309815	0.9750924706459044	5.036171913146973	0.9865168333053588	4.737964153289795	0.9802631735801696	4.656557559967041	0.9819685816764832	4.676449775695801
2	0.2601880729198456	9.183034896850586	0.949125587940216	5.961099147796631	0.9807645082473756	4.9515299797058105	0.9854681491851808	4.696589469909668	0.9867305755615234	4.612130641937256	0.985044538974762	4.622132301330566
3	0.2507837116718292	9.198002815246582	0.9562798142433168	5.959274291992188	0.982983946800232	4.954604148864746	0.9857677817344666	4.710167407989502	0.9840543866157532	4.657251834869385	0.9862112998962402	4.637434959411621
4	0.3009404242038727	9.11310863494873	0.9578696489334106	5.9495930671691895	0.9839704036712646	4.975906848907471	0.9851685166358948	4.739691734313965	0.9876226782798768	4.663974285125732	0.9843021035194396	4.665555953979492
5	0.3103448152542114	8.946398735046387	0.9666136503219604	5.913567543029785	0.9852034449577332	4.998046875	0.986217200756073	4.72962760925293	0.9855040311813354	4.692355155944824	0.9855749011039734	4.666470527648926
6	0.3009404242038727	8.835060119628906	0.9745628237724304	5.928904056549072	0.984463632106781	5.096969127655029	0.9881647825241088	4.7534260749816895	0.9838314056396484	4.721982955932617	0.9873780012130736	4.682005882263184
7	0.3793103396892547	8.691973686218262	0.9729729890823364	5.922696113586426	0.9834771752357484	5.109436511993408	0.9868164658546448	4.831346035003662	0.9866191148757936	4.7363457679748535	0.9858930706977844	4.718791484832764
8	0.4137931168079376	8.706891059875488	0.973767876625061	5.91326904296875	0.9834771752357484	5.198168277740479	0.984269678592682	4.897094249725342	0.9888492226600648	4.732707977294922	0.9866355657577516	4.726202964782715
9	0.4043887257575989	8.62705135345459	0.970588207244873	5.98843240737915	0.9876695275306702	5.1994476318359375	0.9889138340950012	4.891579627990723	0.9855040311813354	4.743033409118652	0.9823928475379944	4.731401920318604
10	0.4200626909732818	8.588713645935059	0.9745628237724304	5.995413780212402	0.9856966733932496	5.275201320648193	0.98696631193161	4.93061637878418	0.9867305755615234	4.781078338623047	0.9846202731132508	4.764318943023682
11	0.4827586114406585	8.509389877319336	0.980127215385437	5.997400760650635	0.982983946800232	5.304157733917236	0.9881647825241088	4.91949987411499	0.9877341389656068	4.830819606781006	0.9862112998962402	4.752098560333252
12	0.5078369975090027	8.429519653320312	0.9689984321594238	6.024511337280273	0.9832305908203124	5.337214946746826	0.9868164658546448	4.949159622192383	0.9876226782798768	4.853711128234863	0.987484097480774	4.75222635269165
13	0.5611284971237183	8.22883129119873	0.973767876625061	6.047613620758057	0.9852034449577332	5.336313724517822	0.9877153635025024	4.969528675079346	0.9859500527381896	4.919669628143311	0.9865294694900512	4.764766216278076
14	0.4890282154083252	8.258817672729492	0.9658187627792358	6.069984436035156	0.9849568605422974	5.313168525695801	0.9883146286010742	4.963580131530762	0.9860615730285645	4.928235054016113	0.9853627681732178	4.7993597984313965
15	0.5109717845916748	8.231537818908691	0.9761525988578796	6.029072284698486	0.9815043210983276	5.342110633850098	0.9860674142837524	4.999423503875732	0.9839429259300232	4.997885704040527	0.9862112998962402	4.81436824798584
16	0.5266457796096802	8.221295356750488	0.9761525988578796	6.030913352966309	0.9852034449577332	5.337797164916992	0.98696631193161	5.03135347366333	0.9859500527381896	5.053141117095947	0.9881204962730408	4.845586776733398
17	0.5517241358757019	8.13107681274414	0.973767876625061	5.998776912689209	0.9852034449577332	5.345261573791504	0.98696631193161	5.028929710388184	0.9853925108909608	5.0809712409973145	0.9844081401824952	4.919872283935547
18	0.5987460613250732	8.031567573547363	0.9689984321594238	6.009603023529053	0.9837238192558287	5.337596416473389	0.9880149960517884	5.049887657165527	0.9889607429504396	5.076166152954102	0.9867416024208068	4.916718482971191
19	0.667711615562439	7.9126200675964355	0.9729729890823364	5.989800453186035	0.9864364862442015	5.32216739654541	0.9893633127212524	5.035388469696045	0.9862845540046692	5.103382587432861	0.987165868282318	4.924267292022705
20	0.6865203976631165	7.88214111328125	0.9682034850120544	5.98823356628418	0.9859432578086852	5.315907001495361	0.9866666793823242	5.0489583015441895	0.986396074295044	5.122414588928223	0.985787034034729	4.929520130157471
21	0.705329179763794	7.89013671875	0.978537380695343	5.914127349853516	0.982737362384796	5.3270134925842285	0.9865168333053588	5.066365718841553	0.9896298050880432	5.107536792755127	0.9873780012130736	4.952225208282471
22	0.66144198179245	7.89455509185791	0.9856915473937988	5.863746166229248	0.9876695275306702	5.315549373626709	0.9890636801719666	5.08089017868042	0.9857270121574402	5.117900371551514	0.9851506352424622	4.975333690643311
23	0.705329179763794	7.81603193283081	0.9809221029281616	5.87595796585083	0.984463632106781	5.311746597290039	0.9901123642921448	5.079480171203613	0.9885147213935852	5.116377830505371	0.988544762134552	4.970188617706299
24	0.7429466843605042	7.753854751586914	0.9761525988578796	5.8759942054748535	0.9832305908203124	5.315357208251953	0.9868164658546448	5.104342460632324	0.987511157989502	5.128468036651611	0.9869537353515624	4.981157302856445
25	0.7492163181304932	7.657068252563477	0.9833068251609802	5.839231491088867	0.9847102165222168	5.30094575881958	0.9902621507644652	5.097933769226074	0.9882916808128356	5.126421451568604	0.98610520362854	4.998294353485107
26	0.739811897277832	7.727441787719727	0.9825119376182556	5.818694114685059	0.9832305908203124	5.293056964874268	0.9887640476226808	5.101558208465576	0.9887377619743348	5.151700973510742	0.9884386658668518	4.985203742980957
27	0.7648902535438538	7.632820129394531	0.973767876625061	5.82742166519165	0.9797780513763428	5.296274185180664	0.9890636801719666	5.090802192687988	0.9859500527381896	5.160438060760498	0.9880144000053406	4.975061416625977
28	0.8056426048278809	7.570122718811035	0.980127215385437	5.789858818054199	0.9837238192558287	5.289970874786377	0.9893633127212524	5.099741458892822	0.9881802201271056	5.16256856918335	0.9887568950653076	4.975059509277344
29	0.8025078177452087	7.553388118743896	0.9745628237724304	5.8290791511535645	0.9832305908203124	5.283045291900635	0.9890636801719666	5.100699424743652	0.9885147213935852	5.153280735015869	0.985787034034729	4.997204303741455
30	0.8181818127632141	7.483376979827881	0.975357711315155	5.808194637298584	0.9856966733932496	5.277891159057617	0.9874157309532166	5.110284805297852	0.985280990600586	5.182316780090332	0.9870598316192628	5.011886596679688
31	0.8275862336158752	7.381428241729736	0.9841017723083496	5.740467548370361	0.9802712798118592	5.28586483001709	0.9881647825241088	5.105597972869873	0.9908563494682312	5.14390754699707	0.9884386658668518	5.024069309234619
32	0.7993730306625366	7.530613422393799	0.976947546005249	5.766571521759033	0.9824907779693604	5.272080421447754	0.987265944480896	5.0973310470581055	0.9881802201271056	5.153687000274658	0.9873780012130736	5.017910957336426
33	0.852664589881897	7.399355888366699	0.975357711315155	5.78377628326416	0.982983946800232	5.269400596618652	0.98531836271286	5.124252796173096	0.9885147213935852	5.153826713562012	0.9883326292037964	4.998064041137695
34	0.8401253819465637	7.399132251739502	0.980127215385437	5.766179084777832	0.982737362384796	5.2608561515808105	0.9893633127212524	5.108872890472412	0.9878456592559814	5.155645847320557	0.9866355657577516	5.028544425964356
35	0.8432601690292358	7.361315727233887	0.9825119376182556	5.7283477783203125	0.9839704036712646	5.267336368560791	0.989513099193573	5.105370044708252	0.9899643063545228	5.15021276473999	0.9844081401824952	5.061638832092285
36	0.8495298027992249	7.362765312194824	0.9864864945411682	5.706761360168457	0.9822441339492798	5.268449306488037	0.9866666793823242	5.133562088012695	0.9857270121574402	5.170980453491211	0.9837717413902284	5.0802764892578125
37	0.8620689511299133	7.317964553833008	0.978537380695343	5.740183830261231	0.9834771752357484	5.251889228820801	0.9892134666442872	5.114608287811279	0.9885147213935852	5.1549906730651855	0.988862931728363	5.05238151550293
38	0.8589341640472412	7.318072319030762	0.976947546005249	5.7300705909729	0.9847102165222168	5.251194000244141	0.985917627811432	5.12783670425415	0.9878456592559814	5.166890621185303	0.9859991669654846	5.069382190704346
39	0.8589341640472412	7.36260175704956	0.978537380695343	5.7335381507873535	0.9815043210983276	5.254858016967773	0.9860674142837524	5.141217231750488	0.989183783531189	5.176403045654297	0.9890751242637634	5.061793327331543
40	0.8965517282485962	7.297493457794189	0.9809221029281616	5.717336177825928	0.9854500889778136	5.244040966033936	0.987865149974823	5.13922643661499	0.9882916808128356	5.181542873382568	0.98610520362854	5.086675643920898
41	0.8746081590652466	7.274017810821533	0.978537380695343	5.703558444976807	0.9847102165222168	5.237782955169678	0.9881647825241088	5.143649578094482	0.9881802201271056	5.187430381774902	0.9876962304115297	5.083872318267822
42	0.8840125203132629	7.213322162628174	0.9833068251609802	5.687473773956299	0.9839704036712646	5.245023727416992	0.9889138340950012	5.154771327972412	0.9882916808128356	5.181527137756348	0.9848324060440063	5.125466823577881
43	0.921630084514618	7.177854537963867	0.9761525988578796	5.720754146575928	0.9866831302642822	5.230100154876709	0.9896629452705384	5.161718368530273	0.989741325378418	5.181714057922363	0.9837717413902284	5.147383213043213
44	0.8808777332305908	7.191734790802002	0.9817169904708862	5.702919483184815	0.9852034449577332	5.23096227645874	0.9884644150733948	5.186185836791992	0.989183783531189	5.179434776306152	0.9869537353515624	5.127103328704834
45	0.8965517282485962	7.151190280914307	0.9833068251609802	5.681621551513672	0.9812576770782472	5.2525835037231445	0.9898127317428588	5.1815619468688965	0.9856155514717102	5.2005791664123535	0.9890751242637634	5.112154006958008
46	0.8871473073959351	7.167745113372803	0.9777424335479736	5.6949567794799805	0.9812576770782472	5.2509307861328125	0.9871160984039308	5.193288326263428	0.9888492226600648	5.17273473739624	0.9870598316192628	5.116673469543457
47	0.9184952974319458	7.167433738708496	0.9825119376182556	5.655477523803711	0.986189901828766	5.222899436950684	0.9902621507644652	5.176044940948486	0.9850580096244812	5.198206424713135	0.9876962304115297	5.118313789367676
48	0.9059560894966124	7.09282112121582	0.9761525988578796	5.650009632110596	0.986929714679718	5.227267265319824	0.9902621507644652	5.186015129089356	0.9882916808128356	5.185332775115967	0.9881204962730408	5.12890100479126
49	0.9059560894966124	7.193726062774658	0.9841017723083496	5.615600109100342	0.9866831302642822	5.223876476287842	0.9898127317428588	5.18959379196167	0.989295244216919	5.181417465209961	0.9856809377670288	5.170440196990967
50	0.9498432874679564	6.999396324157715	0.9841017723083496	5.626424312591553	0.9847102165222168	5.229644775390625	0.9898127317428588	5.194382667541504	0.990967869758606	5.183844566345215	0.9854688048362732	5.183751106262207


==> Figures/Tikz_Figures/model_Scotland_data.txt <==
epochs	accuracy_January	loss_January	accuracy_February	loss_February	accuracy_March	loss_March	accuracy_April	loss_April	accuracy_May	loss_May	accuracy_June	loss_June
1	0.1606060564517974	8.691021919250488	0.9923728704452516	5.608259201049805	0.9978625178337096	4.42828369140625	0.99426531791687	4.07274341583252	0.9586848020553588	4.36554765701294	0.9705904722213744	4.631722927093506
2	0.2181818187236786	8.7561674118042	0.994915246963501	5.376890659332275	0.997533679008484	4.30830717086792	0.993755578994751	3.967904329299927	0.9831288456916808	4.240972995758057	0.9906074404716492	4.60639762878418
3	0.260606050491333	8.695330619812012	0.993220329284668	5.329788684844971	0.9985201954841614	4.294763088226318	0.9941378831863404	3.9510674476623535	0.9815950989723206	4.236174583435059	0.9879898428916932	4.688732624053955
4	0.3196969628334045	8.507491111755371	0.9961864352226256	5.306093215942383	0.9981913566589355	4.274696826934815	0.99426531791687	3.9432692527771	0.9808282256126404	4.279073715209961	0.9889906644821168	4.719420433044434
5	0.368181824684143	8.382923126220703	0.9953389763832092	5.2681884765625	0.9983558058738708	4.283984661102295	0.9940104484558104	3.9414329528808594	0.9819785356521606	4.3236188888549805	0.9849873185157776	4.792306900024414
6	0.4409090876579284	8.158716201782227	0.9944915175437928	5.285918235778809	0.9985201954841614	4.256269454956055	0.9941378831863404	3.94112229347229	0.981019914150238	4.333057403564453	0.9866040349006652	4.802823066711426
7	0.489393949508667	8.09745979309082	0.9957627058029176	5.298266410827637	0.9985201954841614	4.236971378326416	0.9933732748031616	3.937413692474365	0.9846625924110411	4.330911636352539	0.9857571721076964	4.858097553253174
8	0.5757575631141663	7.938999652862549	0.994915246963501	5.277630805969238	0.9981913566589355	4.209313869476318	0.9940104484558104	3.9331014156341553	0.9849501252174376	4.334290504455566	0.9862961173057556	4.872809886932373
9	0.6696969866752625	7.755277156829834	0.9957627058029176	5.271805286407471	0.9983558058738708	4.195982456207275	0.9945201873779296	3.929189920425415	0.98399156332016	4.34506368637085	0.9856032133102416	4.880331039428711
10	0.7181817889213562	7.626569747924805	0.994915246963501	5.296860694885254	0.9985201954841614	4.180891513824463	0.9950299263000488	3.926758766174317	0.9837039709091188	4.3643059730529785	0.9865270853042604	4.8810133934021
11	0.7575757503509521	7.5982561111450195	0.9953389763832092	5.248601913452148	0.9983558058738708	4.174341678619385	0.9943927526474	3.927276372909546	0.9827454090118408	4.365098476409912	0.9867580533027648	4.892412662506104
12	0.8090909123420715	7.454635143280029	0.994915246963501	5.296982765197754	0.9988490343093872	4.161483287811279	0.9951573610305786	3.923483371734619	0.9840874075889589	4.366269111633301	0.9866040349006652	4.927468776702881
13	0.8409090638160706	7.423097133636475	0.9957627058029176	5.303757190704346	0.9983558058738708	4.152771949768066	0.9956671595573424	3.925119400024414	0.9817867875099182	4.411456108093262	0.9867580533027648	4.963860988616943
14	0.8863636255264282	7.279586315155029	0.994915246963501	5.294527530670166	0.9988490343093872	4.14668083190918	0.9943927526474	3.924913883209229	0.9809240698814392	4.408117771148682	0.9866810441017152	4.961292743682861
15	0.903030276298523	7.179428577423096	0.9957627058029176	5.318392276763916	0.9988490343093872	4.1484055519104	0.99426531791687	3.928176879882813	0.9853335618972778	4.420008182525635	0.9877588748931884	4.961162567138672
16	0.9121212363243104	7.159554958343506	0.9953389763832092	5.302995681762695	0.9986846446990968	4.138027667999268	0.99426531791687	3.9267616271972656	0.9818826913833618	4.448197841644287	0.9866040349006652	4.970850944519043
17	0.9303030371665956	7.111774921417236	0.9961864352226256	5.316742897033691	0.9978625178337096	4.145762920379639	0.9941378831863404	3.9189860820770255	0.985237717628479	4.440780162811279	0.9859111309051514	5.012726306915283
18	0.9439393877983092	7.048980712890625	0.9953389763832092	5.337578773498535	0.9983558058738708	4.150411605834961	0.9941378831863404	3.930518627166748	0.9849501252174376	4.465824127197266	0.9866810441017152	5.01325798034668
19	0.9454545378684998	7.000136852264404	0.9944915175437928	5.381101608276367	0.9983558058738708	4.145017623901367	0.99426531791687	3.920591354370117	0.9845666885375975	4.506885528564453	0.9872969388961792	5.014737606048584
20	0.9590908885002136	6.950469970703125	0.9953389763832092	5.355149745941162	0.9986846446990968	4.147117137908936	0.9950299263000488	3.922929048538208	0.9837998747825624	4.51137638092041	0.9876818656921388	5.015831470489502
21	0.9621211886405944	6.922793865203857	0.9961864352226256	5.369912147521973	0.9990134835243224	4.135688781738281	0.9947750568389891	3.92310094833374	0.9833205342292786	4.532770156860352	0.9875279068946838	5.026350021362305
22	0.9636363387107848	6.906551837921143	0.9978813529014589	5.337024211883545	0.9990134835243224	4.134081840515137	0.9945201873779296	3.933587074279785	0.9853335618972778	4.584885120391846	0.9866810441017152	5.042869567871094
23	0.9712121486663818	6.883203029632568	0.9957627058029176	5.321849822998047	0.999177873134613	4.138574600219727	0.9946476221084596	3.9154610633850098	0.98399156332016	4.604000568389893	0.9876049160957336	5.0613694190979
24	0.9772727489471436	6.824016094207764	0.9957627058029176	5.329791069030762	0.9983558058738708	4.1387553215026855	0.9943927526474	3.9286396503448486	0.984375	4.606231689453125	0.9853722453117372	5.085603713989258
25	0.9818181991577148	6.739084720611572	0.9944915175437928	5.34628438949585	0.9978625178337096	4.134914398193359	0.9943927526474	3.922532796859741	0.9842791557312012	4.631418704986572	0.9891446828842164	5.06409215927124
26	0.978787899017334	6.824370384216309	0.996610164642334	5.393208980560303	0.9990134835243224	4.135509490966797	0.99426531791687	3.923037528991699	0.98399156332016	4.618045330047607	0.9879128336906432	5.073060512542725
27	0.978787899017334	6.709009647369385	0.9970338940620422	5.337491512298584	0.9990134835243224	4.12955904006958	0.9943927526474	3.924913883209229	0.9837039709091188	4.638062000274658	0.9859111309051514	5.087174892425537
28	0.9878787994384766	6.675758361816406	0.996610164642334	5.332214832305908	0.9988490343093872	4.138733386993408	0.9950299263000488	3.9254519939422607	0.983512282371521	4.662660121917725	0.9869120121002196	5.0872578620910645
29	0.9878787994384766	6.758908748626709	0.9974576234817504	5.329096794128418	0.9990134835243224	4.142044544219971	0.9946476221084596	3.922854661941528	0.9837039709091188	4.668147087097168	0.988143801689148	5.088224411010742
30	0.9878787994384766	6.655322074890137	0.9970338940620422	5.306358814239502	0.9988490343093872	4.1427764892578125	0.9943927526474	3.917844295501709	0.9818826913833618	4.7125983238220215	0.9876818656921388	5.096273899078369
31	0.9833333492279052	6.6422624588012695	0.9974576234817504	5.321672439575195	0.999177873134613	4.128658771514893	0.9946476221084596	3.925184726715088	0.9854294657707214	4.682652950286865	0.9869120121002196	5.098212718963623
32	0.9878787994384766	6.693233013153076	0.998305082321167	5.312711715698242	0.9988490343093872	4.131873607635498	0.9936281442642212	3.92799973487854	0.9814992547035216	4.708524703979492	0.9865270853042604	5.129388809204102
33	0.9878787994384766	6.608806133270264	0.9978813529014589	5.275577545166016	0.9988490343093872	4.139572143554688	0.9945201873779296	3.9277148246765137	0.9819785356521606	4.727821826934815	0.986142098903656	5.150200843811035
34	0.9909090995788574	6.647197723388672	0.996610164642334	5.294917106628418	0.999177873134613	4.126894950866699	0.9950299263000488	3.917464256286621	0.9831288456916808	4.74667501449585	0.987450897693634	5.131349563598633
35	0.9848484992980956	6.545680046081543	0.9974576234817504	5.286309719085693	0.9985201954841614	4.130953788757324	0.99426531791687	3.917825222015381	0.9816909432411194	4.803589820861816	0.9875279068946838	5.144210338592529
36	0.9909090995788574	6.561736583709717	0.9974576234817504	5.27506685256958	0.9990134835243224	4.131492137908936	0.994902491569519	3.9258971214294434	0.9814992547035216	4.845335483551025	0.9866810441017152	5.155032634735107
37	0.9909090995788574	6.54465389251709	0.9970338940620422	5.259688377380371	0.999177873134613	4.144804954528809	0.9952847957611084	3.930894374847412	0.9827454090118408	4.883266925811768	0.9885287284851074	5.153902053833008
38	0.9878787994384766	6.6109137535095215	0.9974576234817504	5.284632205963135	0.9986846446990968	4.137708187103272	0.9938830137252808	3.928260564804077	0.9837998747825624	4.870149612426758	0.9875279068946838	5.166549682617188
39	0.989393949508667	6.600400447845459	0.9970338940620422	5.248723030090332	0.999177873134613	4.139970302581787	0.994902491569519	3.9224908351898193	0.9840874075889589	4.864785671234131	0.9866810441017152	5.156070709228516
40	0.9909090995788574	6.512205600738525	0.9970338940620422	5.265175819396973	0.999177873134613	4.133973598480225	0.9940104484558104	3.917227506637573	0.9841833114624025	4.864155292510986	0.9876049160957336	5.163346767425537
41	0.9909090995788574	6.50830602645874	0.9978813529014589	5.227428436279297	0.999177873134613	4.140110969543457	0.9950299263000488	3.930056095123291	0.9836081266403198	4.887207984924316	0.9878358840942384	5.15950345993042
42	0.9878787994384766	6.486349582672119	0.9978813529014589	5.271492004394531	0.9996711611747742	4.130982875823975	0.9946476221084596	3.9253251552581783	0.9824578166007996	4.900815486907959	0.9884517788887024	5.166298866271973
43	0.9909090995788574	6.478700637817383	0.9974576234817504	5.234956741333008	0.9988490343093872	4.132565975189209	0.993755578994751	3.932273149490357	0.98399156332016	4.908077716827393	0.984756350517273	5.183466911315918
44	0.9909090995788574	6.491892337799072	0.9978813529014589	5.2323899269104	0.9983558058738708	4.137417793273926	0.993755578994751	3.932901382446289	0.9823619723320008	4.927159309387207	0.9866040349006652	5.163915634155273
45	0.989393949508667	6.516353130340576	0.9970338940620422	5.21136474609375	0.9988490343093872	4.133655548095703	0.9945201873779296	3.930577278137207	0.9845666885375975	4.92483377456665	0.9876049160957336	5.166254997253418
46	0.989393949508667	6.431267738342285	0.9978813529014589	5.224225521087647	0.9990134835243224	4.123881340026856	0.9933732748031616	3.93050479888916	0.983033001422882	4.934841632843018	0.987373948097229	5.166024684906006
47	0.9909090995788574	6.371495246887207	0.9961864352226256	5.240752220153809	0.9993423223495485	4.126764297485352	0.9952847957611084	3.9241344928741455	0.983512282371521	4.9325852394104	0.9862961173057556	5.1746087074279785
48	0.9909090995788574	6.451718807220459	0.9970338940620422	5.206197261810303	0.9993423223495485	4.128343105316162	0.9945201873779296	3.9347116947174072	0.9833205342292786	4.947585582733154	0.9869120121002196	5.177029132843018
49	0.989393949508667	6.421050071716309	0.9974576234817504	5.202291011810303	0.9985201954841614	4.140427112579346	0.9940104484558104	3.929209709167481	0.9833205342292786	4.9729743003845215	0.9866040349006652	5.184338092803955
50	0.989393949508667	6.4635114669799805	0.9961864352226256	5.198517799377441	0.9990134835243224	4.12296199798584	0.9952847957611084	3.9281299114227295	0.9828412532806396	4.980179309844971	0.988143801689148	5.179136753082275


==> Figures/Tikz_Figures/model_Sweden_data.txt <==
epochs	accuracy_January	loss_January	accuracy_February	loss_February	accuracy_March	loss_March	accuracy_April	loss_April	accuracy_May	loss_May	accuracy_June	loss_June
1	0.2251308858394622	8.138176918029785	0.9215754866600036	6.226519107818604	0.9900428652763368	5.0419793128967285	0.9902860522270204	4.706584453582764	0.989770770072937	4.87627649307251	0.9896488189697266	4.8555006980896
2	0.1832460761070251	8.717483520507812	0.9620076417922974	6.073698043823242	0.988152265548706	5.114540576934815	0.9923357963562012	4.731460571289063	0.9911147356033324	4.905876636505127	0.9920887351036072	4.87494707107544
3	0.2617801129817962	8.613489151000977	0.9647961258888244	6.073098182678223	0.9890345335006714	5.205239295959473	0.993316113948822	4.779036521911621	0.9910401105880736	4.923280715942383	0.9906100034713744	4.925126075744629
4	0.2879581153392792	8.72839069366455	0.9651446342468262	6.065813064575195	0.9846231341362	5.27643346786499	0.9925140142440796	4.79948091506958	0.991637408733368	4.94480562210083	0.9911275506019592	4.984672546386719
5	0.2931937277317047	8.702836990356445	0.9647961258888244	5.986729621887207	0.988152265548706	5.262096881866455	0.994385540485382	4.826827049255371	0.9908907413482666	4.958080768585205	0.9909057021141052	5.0024094581604
6	0.2774869203567505	8.745325088500977	0.968281626701355	5.922578811645508	0.9905470013618468	5.263459205627441	0.9934052228927612	4.86340856552124	0.9926827549934388	4.963450908660889	0.9900184869766236	5.043406963348389
7	0.2617801129817962	8.754894256591797	0.9724642634391784	5.849116325378418	0.9905470013618468	5.252774238586426	0.993850827217102	4.8657708168029785	0.991189420223236	4.983598232269287	0.9927541613578796	5.055030822753906
8	0.2722513079643249	8.77779483795166	0.9710700511932372	5.826777935028076	0.9918074011802672	5.250444889068604	0.9931378960609436	4.916938781738281	0.993056058883667	5.006443977355957	0.9923105239868164	5.056061267852783
9	0.3036649227142334	8.794036865234375	0.9804810285568236	5.788995742797852	0.9915553331375122	5.235560417175293	0.9926922917366028	4.9206390380859375	0.9921600818634032	5.0479512214660645	0.9933456778526306	5.06155252456665
10	0.2670156955718994	8.693416595458984	0.9762983322143556	5.754083156585693	0.9918074011802672	5.239095211029053	0.9926031827926636	4.938587188720703	0.9890987873077391	5.122639656066895	0.9928280711174012	5.060754776000977
11	0.350785344839096	8.518604278564453	0.9756012558937072	5.761087894439697	0.9918074011802672	5.228475093841553	0.9930487275123596	4.92916202545166	0.9910401105880736	5.155120849609375	0.9921626448631288	5.061663627624512
12	0.350785344839096	8.664904594421387	0.9693272709846495	5.742282867431641	0.9924376010894777	5.2190446853637695	0.9939399361610411	4.941564083099365	0.9926080703735352	5.152266025543213	0.9917190670967102	5.087890625
13	0.4188481569290161	8.528679847717285	0.9762983322143556	5.712986469268799	0.9923115968704224	5.216582775115967	0.9935834407806396	4.971151351928711	0.9908161163330078	5.163762092590332	0.9909057021141052	5.124209403991699
14	0.3298429250717163	8.610305786132812	0.9752526879310608	5.689932346343994	0.994076132774353	5.20046329498291	0.9924249053001404	5.013818740844727	0.9932800531387328	5.168741226196289	0.9929020404815674	5.109599113464356
15	0.3560209572315216	8.428075790405273	0.9780411124229432	5.644584655761719	0.994202196598053	5.197293281555176	0.9929596185684204	5.04251766204834	0.990368127822876	5.179959297180176	0.9912014603614808	5.142439842224121
16	0.3298429250717163	8.579337120056152	0.978738248348236	5.63032341003418	0.9906730651855468	5.221752643585205	0.9942072629928588	5.046838760375977	0.9921600818634032	5.175951957702637	0.9926802515983582	5.130918502807617
17	0.4031413495540619	8.426630020141602	0.9769954681396484	5.605069637298584	0.9911772012710572	5.213619232177734	0.9934943318367004	5.0581793785095215	0.9919360876083374	5.178467273712158	0.993419587612152	5.133759021759033
18	0.3821989595890045	8.401461601257324	0.9769954681396484	5.622681140899658	0.9886564016342164	5.226527690887451	0.9939399361610411	5.068106174468994	0.9931307435035706	5.168461322784424	0.9924584031105042	5.153838157653809
19	0.4136125743389129	8.203458786010742	0.9790868163108826	5.573669910430908	0.9861356019973756	5.230725288391113	0.9939399361610411	5.09522819519043	0.9923840761184692	5.168715476989746	0.9919408559799194	5.1629319190979
20	0.4607329964637756	8.371748924255371	0.9783896803855896	5.564943790435791	0.9865137338638306	5.229203224182129	0.9948311448097228	5.0973005294799805	0.9908161163330078	5.192022323608398	0.992606282234192	5.16298246383667
21	0.4764398038387298	8.149565696716309	0.9776926040649414	5.57172155380249	0.9812200665473938	5.255819320678711	0.9937617182731628	5.133218288421631	0.9927574396133424	5.179924488067627	0.9929759502410888	5.164920330047607
22	0.4450261890888214	8.263128280639648	0.9731613993644714	5.596213817596436	0.9822283983230592	5.248905658721924	0.9947419762611388	5.144427299499512	0.9919360876083374	5.18382453918457	0.991275429725647	5.187227249145508
23	0.5602094531059265	8.11633014678955	0.9818752408027648	5.538552761077881	0.9810940027236938	5.24467134475708	0.9925140142440796	5.165561199188232	0.9927574396133424	5.1829681396484375	0.9923844933509828	5.174205303192139
24	0.5235602259635925	8.073122024536133	0.9794353246688844	5.545122146606445	0.9831106662750244	5.239299774169922	0.994385540485382	5.1526312828063965	0.9913387298583984	5.195295810699463	0.9930499196052552	5.171446323394775
25	0.4554973840713501	8.129440307617188	0.9815266728401184	5.516454219818115	0.988152265548706	5.21964168548584	0.9928705096244812	5.15929126739502	0.9904427528381348	5.192557334899902	0.9915711879730223	5.179871082305908
26	0.481675386428833	8.076058387756348	0.9749041199684144	5.526813983917236	0.9862616658210754	5.222684383392334	0.992781400680542	5.174542427062988	0.9899200797080994	5.197223663330078	0.9923105239868164	5.175874710083008
27	0.5811518430709839	8.012568473815918	0.978738248348236	5.49303674697876	0.9812200665473938	5.24832820892334	0.9942964315414428	5.175220966339111	0.9888747930526732	5.196234226226807	0.9895748496055604	5.191648006439209
28	0.5654450058937073	7.949809074401855	0.9829208850860596	5.474534511566162	0.9814721345901488	5.24596118927002	0.9935834407806396	5.183874607086182	0.991786777973175	5.182424545288086	0.9921626448631288	5.18294095993042
29	0.6073298454284668	7.926684856414795	0.9808295369148254	5.467903137207031	0.981850266456604	5.239160537719727	0.993850827217102	5.1808013916015625	0.9915627837181092	5.184704780578613	0.9918668866157532	5.181817054748535
30	0.5706806182861328	7.847150802612305	0.9776926040649414	5.4702863693237305	0.9822283983230592	5.240068435668945	0.9918010830879213	5.189414024353027	0.9914880990982056	5.189507007598877	0.9920887351036072	5.182971000671387
31	0.5863874554634094	7.831044673919678	0.981178104877472	5.463254928588867	0.9807159304618835	5.247745513916016	0.9929596185684204	5.185940742492676	0.9899200797080994	5.197731018066406	0.9902402758598328	5.197067737579346
32	0.6282722353935242	7.827138423919678	0.9818752408027648	5.4453229904174805	0.981850266456604	5.242801189422607	0.9940290451049804	5.182114124298096	0.9915627837181092	5.185520172119141	0.991645097732544	5.19154691696167
33	0.6439790725708008	7.704890727996826	0.9829208850860596	5.439207077026367	0.9766826033592224	5.263086318969727	0.994920253753662	5.172491073608398	0.9910401105880736	5.188521862030029	0.9915711879730223	5.19058895111084
34	0.6335078477859497	7.758782863616943	0.9790868163108826	5.445341110229492	0.966599464416504	5.291621685028076	0.9945637583732604	5.178808212280273	0.9917120933532716	5.188118934631348	0.9922366142272948	5.181079387664795
35	0.7120419144630432	7.657307147979736	0.9769954681396484	5.448235034942627	0.9673556685447692	5.277665138244629	0.9961678981781006	5.1652140617370605	0.9889494776725768	5.199207305908203	0.9920887351036072	5.186129093170166
36	0.7068063020706177	7.657083988189697	0.9825723171234132	5.443968772888184	0.9834887981414796	5.231011867523193	0.9926922917366028	5.187961101531982	0.9918614029884338	5.182385444641113	0.9915711879730223	5.186165809631348
37	0.727748692035675	7.588033676147461	0.9783896803855896	5.439090728759766	0.9807159304618835	5.24226188659668	0.9934943318367004	5.182844161987305	0.9914880990982056	5.188248634338379	0.991053581237793	5.189669609069824
38	0.717277467250824	7.636486530303955	0.9790868163108826	5.425194263458252	0.9802117347717284	5.246374607086182	0.993850827217102	5.181856632232666	0.9898454546928406	5.195817470550537	0.9917929768562316	5.189816951751709
39	0.7068063020706177	7.595074653625488	0.9801324605941772	5.413461685180664	0.9809679985046388	5.244225025177002	0.9928705096244812	5.1870832443237305	0.9921600818634032	5.186277389526367	0.9903881549835204	5.199377536773682
40	0.6753926873207092	7.621114253997803	0.983269453048706	5.401971817016602	0.9802117347717284	5.247189998626709	0.9920684695243835	5.1909379959106445	0.9888747930526732	5.203545570373535	0.9875785708427428	5.212764739990234
41	0.7382199168205261	7.597514152526855	0.974207043647766	5.43655252456665	0.9828585982322692	5.234828472137451	0.9916228652000428	5.200394153594971	0.9905174374580384	5.191332340240479	0.9888355135917664	5.203207969665527
42	0.801047146320343	7.45092248916626	0.9776926040649414	5.40214204788208	0.981976330280304	5.236754894256592	0.9913554787635804	5.195666790008545	0.9894720911979676	5.20216178894043	0.9892790913581848	5.199818134307861
43	0.8219895362854004	7.373189926147461	0.9801324605941772	5.393359661102295	0.9805898666381836	5.245145320892334	0.987166941165924	5.219954490661621	0.991637408733368	5.187257766723633	0.9901663661003112	5.198343753814697
44	0.8115183115005493	7.3874831199646	0.9822237491607666	5.38346004486084	0.9810940027236938	5.240008354187012	0.98761248588562	5.211654186248779	0.9907414317131042	5.194762229919434	0.9890573024749756	5.202112197875977
45	0.7748690843582153	7.520676612854004	0.9839665293693542	5.372792720794678	0.981724202632904	5.2395920753479	0.9890384078025818	5.203855514526367	0.9907414317131042	5.19414758682251	0.9887615442276	5.202420711517334
46	0.801047146320343	7.373841762542725	0.9783896803855896	5.392817497253418	0.9838669300079346	5.228292942047119	0.992246687412262	5.186789989471436	0.989770770072937	5.198635101318359	0.9900184869766236	5.193933010101318
47	0.8115183115005493	7.379134178161621	0.9797838926315308	5.379276752471924	0.9826065301895142	5.233801364898682	0.9889492988586426	5.204667568206787	0.9882028102874756	5.203079700469971	0.9905360341072084	5.194544792175293
48	0.7958115339279175	7.47296667098999	0.9797838926315308	5.374382019042969	0.9831106662750244	5.230254650115967	0.9920684695243835	5.193790912628174	0.9890241026878356	5.208107948303223	0.9924584031105042	5.185969829559326
49	0.8481675386428833	7.395914077758789	0.9801324605941772	5.377626419067383	0.9831106662750244	5.231032371520996	0.9919793009757996	5.190164089202881	0.9907414317131042	5.1974382400512695	0.9902402758598328	5.1945414543151855
50	0.9057591557502748	7.279523849487305	0.9808295369148254	5.372012138366699	0.9815981984138488	5.239170551300049	0.9914445877075196	5.190194129943848	0.9882028102874756	5.208181858062744	0.991645097732544	5.189655780792236


==> Figures/Tikz_Figures/model_USA_data.txt <==
epochs	accuracy_January	loss_January	accuracy_February	loss_February	accuracy_March	loss_March	accuracy_April	loss_April	accuracy_May	loss_May	accuracy_June	loss_June
1	0.4671005010604858	9.407334327697754	0.8352941274642944	6.210464000701904	0.892227292060852	5.611891746520996	0.8748520016670227	5.458288192749023	0.8794417381286621	5.4544291496276855	0.8841978311538696	5.444081783294678
2	0.738250195980072	9.062752723693848	0.9127635955810548	6.027278423309326	0.9045833945274352	5.531235694885254	0.8794425129890442	5.460545063018799	0.8849145174026489	5.456981182098389	0.8841825127601624	5.464668273925781
3	0.8402024507522583	8.840558052062988	0.9280799031257628	5.927588939666748	0.9114478826522828	5.498086452484131	0.8777392506599426	5.468409061431885	0.8870158195495605	5.455871105194092	0.8865374326705933	5.463788986206055
4	0.8582791090011597	8.7431058883667	0.9140954613685608	5.949221611022949	0.9141936898231506	5.47511100769043	0.8795671463012695	5.4709978103637695	0.8847734332084656	5.460254669189453	0.8847177028656006	5.472552299499512
5	0.8915401101112366	8.64947509765625	0.914539396762848	5.919865608215332	0.9109726548194884	5.467490196228027	0.8779054284095764	5.469944477081299	0.8855888247489929	5.46115779876709	0.8862621784210205	5.468447208404541
6	0.8966016173362732	8.563397407531738	0.9134294986724854	5.870262622833252	0.90637868642807	5.467833042144775	0.8786947131156921	5.468836784362793	0.8852124810218811	5.464780807495117	0.8859410285949707	5.470069885253906
7	0.9067245125770568	8.48648452758789	0.9167591333389282	5.824154853820801	0.9207413792610168	5.433190822601318	0.8786947131156921	5.473429203033447	0.883879542350769	5.466202259063721	0.8860939741134644	5.470874786376953
8	0.919016659259796	8.433902740478516	0.9283018708229064	5.762662410736084	0.921269416809082	5.439593315124512	0.8787362575531006	5.47038459777832	0.8839893341064453	5.468926906585693	0.8877148628234863	5.466361045837402
9	0.9161243438720704	8.447000503540039	0.9249722361564636	5.731481552124023	0.9197381138801576	5.444714546203613	0.878549337387085	5.470847129821777	0.8845224976539612	5.465465068817139	0.8842436671257019	5.477935791015625
10	0.9385393857955932	8.331957817077637	0.9320755004882812	5.694910049438477	0.9217974543571472	5.432879447937012	0.8805018663406372	5.472377777099609	0.890842080116272	5.450491428375244	0.884044885635376	5.478392601013184
11	0.9320318102836608	8.298493385314941	0.9316315054893494	5.714347362518311	0.9191044569015504	5.432708263397217	0.8783416152000427	5.4692888259887695	0.8955151438713074	5.442877769470215	0.8845953941345215	5.474318981170654
12	0.9363701939582824	8.234395027160645	0.9376248717308044	5.695752143859863	0.9193156361579896	5.431977272033691	0.8786324262619019	5.474302291870117	0.8951544761657715	5.440395355224609	0.8846718668937683	5.479369163513184
13	0.9392624497413636	8.234633445739746	0.9405105710029602	5.667191028594971	0.9191044569015504	5.439721584320068	0.8794009685516357	5.470566272735596	0.8944488167762756	5.440621852874756	0.8849318027496338	5.473715305328369
14	0.940708577632904	8.160951614379883	0.9351831078529358	5.656912326812744	0.9164642691612244	5.439829349517822	0.8799825310707092	5.467109680175781	0.8969578146934509	5.432790756225586	0.8882500529289246	5.466050148010254
15	0.9508315324783324	8.139904975891113	0.9362930059432985	5.64845609664917	0.9193684458732604	5.43851375579834	0.8791308999061584	5.469189643859863	0.9009565711021424	5.425956726074219	0.8905743360519409	5.462355136871338
16	0.952277660369873	8.080341339111328	0.942952275276184	5.601288795471191	0.9194212555885316	5.434965133666992	0.8785700798034668	5.4670233726501465	0.8959071636199951	5.43845272064209	0.8932656645774841	5.455912590026856
17	0.9515545964241028	8.10063362121582	0.9374029040336608	5.621733665466309	0.921110987663269	5.4348673820495605	0.8801071643829346	5.470807075500488	0.8936490416526794	5.44225025177002	0.8914612531661987	5.461033344268799
18	0.949385404586792	8.020151138305664	0.9385127425193788	5.605443954467773	0.9184707999229432	5.440752029418945	0.8797956109046936	5.467937469482422	0.8963619470596313	5.436511516571045	0.8946418762207031	5.452005863189697
19	0.9486623406410216	8.028489112854004	0.9371809363365172	5.600161075592041	0.9200549125671388	5.432855129241943	0.8802733421325684	5.467060565948486	0.8949663043022156	5.440427780151367	0.8968132734298706	5.444839477539063
20	0.955169916152954	7.954554080963135	0.9396226406097412	5.58353853225708	0.9189460277557372	5.440340518951416	0.8798994421958923	5.467903137207031	0.8974125981330872	5.4376091957092285	0.8964003920555115	5.447022438049316
21	0.9472162127494812	7.926833152770996	0.9420643448829652	5.586960315704346	0.9188404083251952	5.439752578735352	0.8785700798034668	5.470316410064697	0.8976634740829468	5.434893608093262	0.8960180878639221	5.447579383850098
22	0.955169916152954	7.873681545257568	0.9376248717308044	5.556943893432617	0.9195796847343444	5.432548999786377	0.8809380531311035	5.468402862548828	0.8955151438713074	5.439661026000977	0.8967214822769165	5.447655200958252
23	0.9558929800987244	7.857992649078369	0.939178705215454	5.559860706329346	0.9202133417129515	5.4337992668151855	0.8810834288597107	5.468615531921387	0.8950446844100952	5.435855865478516	0.8944889307022095	5.452678680419922
24	0.9566160440444946	7.800436019897461	0.9433962106704712	5.543046951293945	0.9194212555885316	5.433706283569336	0.8780092597007751	5.474826812744141	0.8961580395698547	5.435265064239502	0.8960792422294617	5.4459333419799805
25	0.9558929800987244	7.7749762535095215	0.9445061087608336	5.535027980804443	0.91831237077713	5.432260990142822	0.8782792687416077	5.473879337310791	0.8902148604393005	5.456710338592529	0.8958193063735962	5.45025634765625
26	0.9544468522071838	7.7108917236328125	0.9413984417915344	5.543713092803955	0.9193684458732604	5.437148094177246	0.8821843266487122	5.462008953094482	0.8849772810935974	5.463329315185547	0.8946418762207031	5.451614856719971
27	0.9537237882614136	7.734975814819336	0.9409545063972472	5.5583014488220215	0.9222726821899414	5.428900241851807	0.8810418844223022	5.463379859924316	0.8856829404830933	5.4629669189453125	0.8961251378059387	5.446260452270508
28	0.9558929800987244	7.67149019241333	0.9460599422454834	5.509482383728027	0.918154001235962	5.436850547790527	0.8796294331550598	5.466392993927002	0.8871726393699646	5.458474159240723	0.8942595720291138	5.4499053955078125
29	0.9544468522071838	7.621730804443359	0.9445061087608336	5.500989437103272	0.8951842784881592	5.485985279083252	0.8803148865699768	5.468058109283447	0.8859338164329529	5.460659027099609	0.895895779132843	5.449324131011963
30	0.9501084685325624	7.573305130004883	0.9433962106704712	5.5088396072387695	0.8981413245201111	5.473984718322754	0.8803979754447937	5.474802970886231	0.8876274228096008	5.457835674285889	0.8948865532875061	5.449418544769287
31	0.9587852358818054	7.537817001342773	0.942508339881897	5.501626491546631	0.9175203442573548	5.4309186935424805	0.8807303309440613	5.477261066436768	0.8864513039588928	5.457849979400635	0.894519567489624	5.450692176818848
32	0.952277660369873	7.523993968963623	0.9420643448829652	5.507355690002441	0.9234871864318848	5.424996852874756	0.8844899535179138	5.465575695037842	0.8869687914848328	5.457746505737305	0.8951923847198486	5.451595306396484
33	0.9530007243156432	7.462684631347656	0.9458379745483398	5.483750343322754	0.9208997488021852	5.435467720031738	0.8782585263252258	5.475635528564453	0.8861063122749329	5.459505558013916	0.8953758478164673	5.4500041007995605
34	0.9558929800987244	7.427133560180664	0.9431742429733276	5.493895530700684	0.9206885695457458	5.435549736022949	0.8833890557289124	5.468069076538086	0.8876274228096008	5.455338954925537	0.8954982161521912	5.45314884185791
35	0.9558929800987244	7.400430202484131	0.9524972438812256	5.479674816131592	0.921005368232727	5.430558204650879	0.888124942779541	5.459406852722168	0.8932883739471436	5.446242809295654	0.893984317779541	5.454650402069092
36	0.9457700848579408	7.342689514160156	0.9491676092147828	5.473279476165772	0.921216607093811	5.433111190795898	0.8886650204658508	5.454322338104248	0.8931315541267395	5.447791576385498	0.8947795033454895	5.454905033111572
37	0.9479392766952516	7.305068969726562	0.9469478130340576	5.476630210876465	0.9175731539726256	5.442652702331543	0.8914899230003357	5.452129364013672	0.886419951915741	5.458711624145508	0.8985106348991394	5.440673351287842
38	0.9544468522071838	7.258700847625732	0.9447280764579772	5.476435661315918	0.9202661514282228	5.442844390869141	0.8909914493560791	5.447821617126465	0.8881135582923889	5.457413196563721	0.8956205248832703	5.4526143074035645
39	0.955169916152954	7.215575218200684	0.9502774477005004	5.458948135375977	0.9138768911361694	5.454470157623291	0.8897243738174438	5.450693130493164	0.8883644342422485	5.45815896987915	0.8938466906547546	5.451826095581055
40	0.9587852358818054	7.166093349456787	0.9433962106704712	5.474463939666748	0.8953427076339722	5.4931416511535645	0.8906798362731934	5.447309970855713	0.8877214789390564	5.458942890167236	0.8955746293067932	5.454058647155762
41	0.955169916152954	7.141321182250977	0.947169840335846	5.45422887802124	0.8984581232070923	5.481966972351074	0.8907837271690369	5.452103137969971	0.888975977897644	5.452943325042725	0.897271990776062	5.4479594230651855
42	0.9443239569664	7.109066486358643	0.9460599422454834	5.4551262855529785	0.8928608894348145	5.485705852508545	0.8914483785629272	5.448722839355469	0.886906087398529	5.460000038146973	0.8959569334983826	5.449916839599609
43	0.9537237882614136	7.09350061416626	0.9473918080329896	5.458453178405762	0.8960291743278503	5.481940746307373	0.8914276361465454	5.44481372833252	0.8871569633483887	5.459749221801758	0.8956969976425171	5.448566436767578
44	0.9544468522071838	7.048012733459473	0.952275276184082	5.430907249450684	0.9168338775634766	5.442178726196289	0.8943148255348206	5.437763690948486	0.8873608112335205	5.4597272872924805	0.9007737636566162	5.439183235168457
45	0.9558929800987244	6.994906902313232	0.9447280764579772	5.462296009063721	0.92116379737854	5.43717098236084	0.8939409852027893	5.436955451965332	0.8880664706230164	5.461170196533203	0.9009878039360046	5.438990592956543
46	0.952277660369873	6.978429317474365	0.9476137757301332	5.471135139465332	0.9225894808769226	5.425750255584717	0.8920091986656189	5.44438362121582	0.8883957862854004	5.45747709274292	0.9032203555107116	5.434091567993164
47	0.9652928709983826	6.91381311416626	0.9456160068511964	5.473487854003906	0.9225366711616516	5.427675724029541	0.8922377228736877	5.4414591789245605	0.8862631320953369	5.46312141418457	0.8964768648147583	5.452484130859375
48	0.9558929800987244	6.919955730438232	0.9493895769119264	5.457258701324463	0.9203189611434937	5.432779312133789	0.891759991645813	5.4456892013549805	0.8866551518440247	5.461091995239258	0.9027769565582277	5.433154582977295
49	0.9537237882614136	6.934096336364746	0.9449500441551208	5.457715034484863	0.9188932180404664	5.438406944274902	0.8911575675010681	5.445169925689697	0.8872667551040649	5.459462642669678	0.8999633193016052	5.441670894622803
50	0.952277660369873	6.967275142669678	0.9485016465187072	5.43762731552124	0.9215862154960632	5.432460784912109	0.89244544506073	5.442078590393066	0.8881605863571167	5.46034049987793	0.8977001905441284	5.449258327484131


==> Figures/Tikz_Figures/training_accuracy.tikz <==
\begin{tikzpicture}
\begin{groupplot}[
    group style={group size=2 by 1,vertical sep=2cm},
    height=9cm,width=12cm,
    axis x line*=bottom,
    axis y line*=left,
    enlarge x limits = 0.05,
    ymajorgrids=true,
    major grid style={dashed,draw=gray},
    xtick={10,20,30,40,50},
    ytick={0.8,0.85, 0.90, 0.95, 0.97, 0.99, 1.0},
    xticklabels={10,20,30,40,50},
    legend columns = 2,
	legend entries={England, USA, Germany, Denmark, Sweden, Scotland, Netherlands, France, Global},
% 	legend style={at={(0.5,0.11)},anchor=south west},
	legend style={at={(0.5,0.10), font=\fontsize{6.5}{6.5}\selectfont},anchor=south west},
% 	legend to name=commonlegend_mape_comparison,
    ]
\nextgroupplot[ ylabel={accuracy}, xlabel={epochs},
xmin= 1, xmax = 50, ymin=0.80, ymax=1.0, label style={font=\fontsize{14}{14}\selectfont},  tick label style={font=\fontsize{15}{15}\selectfont},
]
 \addplot[
    color=red,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {epochs}, y={accuracy_June}] {Figures/Tikz_Figures/model_England_data.txt};
  \addplot[
    color=blue,
    line width=1pt,
    mark size=2pt,
    mark=*
    ]
     table[x={epochs}, y = {accuracy_June}] {Figures/Tikz_Figures/model_USA_data.txt};
  \addplot[
    color=green,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {epochs}, y={accuracy_June}] {Figures/Tikz_Figures/model_Germany_data.txt};
\addplot[
    color=yellow,
    line width=1pt,
    mark size=2pt,
    mark=*
    ]
     table[x={epochs}, y = {accuracy_June}] {Figures/Tikz_Figures/model_Denmark_data.txt};
 \addplot[
    color=violet,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {epochs}, y={accuracy_June}] {Figures/Tikz_Figures/model_Sweden_data.txt};
  % \addplot[
  %   color=magenta,
  %   line width=1pt,
  %   mark size=2pt,
  %   mark=+
  %   ]
  %    table[x = {epochs}, y={accuracy}] {Figures/Tikz_Figures/model_Japan_data.txt}; 
\addplot[
    color=teal,
    line width=1pt,
    mark size=2pt,
    mark=*
    ]
     table[x={epochs}, y = {accuracy_June}] {Figures/Tikz_Figures/model_Scotland_data.txt};
 \addplot[
    color=lime,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {epochs}, y={accuracy_June}] {Figures/Tikz_Figures/model_Netherland_data.txt};
  \addplot[
    color=cyan,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {epochs}, y={accuracy_June}] {Figures/Tikz_Figures/model_France_data.txt};   
  \addplot[
    color=black,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {epochs}, y={accuracy_June}] {Figures/Tikz_Figures/model_Global_data_FedAvg.txt};   
\end{groupplot}
\end{tikzpicture}

==> Figures/Tikz_Figures/training_loss.tikz <==
\begin{tikzpicture}
\begin{groupplot}[
    group style={group size=2 by 1,vertical sep=2cm},
    height=10cm,width=15cm,
    axis x line*=bottom,
    axis y line*=left,
    enlarge x limits = 0.05,
    ymajorgrids=true,
    major grid style={dashed,draw=gray},
    xtick={10,20,30,40,50},
    ytick={4,4.5,5,5.5},
    xticklabels={10,20,30,40,50},
    legend columns = 2,
	legend entries={England, USA, Germany, Denmark, Sweden, Scotland, Netherlands, France, Global},
% 	legend style={at={(0.5,0.07)},anchor=south west},
	legend style={at={(0.5,0.30), font=\fontsize{10.5}{10.5}\selectfont},anchor=south west},
% 	legend to name=commonlegend_mape_comparison,
    ]
\nextgroupplot[ ylabel={loss}, xlabel={epochs},
xmin= 1, xmax = 50, ymin=4, ymax= 5.6, label style={font=\fontsize{18}{18}\selectfont},  tick label style={font=\fontsize{15}{15}\selectfont},
]
 \addplot[
    color=red,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {epochs}, y={loss_June}] {Figures/Tikz_Figures/model_England_data.txt};
\addplot[
    color=blue,
    line width=1pt,
    mark size=2pt,
    mark=*
    ]
     table[x={epochs}, y = {loss_June}] {Figures/Tikz_Figures/model_USA_data.txt};
  \addplot[
    color=green,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {epochs}, y={loss_June}] {Figures/Tikz_Figures/model_Germany_data.txt};
\addplot[
    color=yellow,
    line width=1pt,
    mark size=2pt,
    mark=*
    ]
     table[x={epochs}, y = {loss_June}] {Figures/Tikz_Figures/model_Denmark_data.txt};
 \addplot[
    color=violet,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {epochs}, y={loss_June}] {Figures/Tikz_Figures/model_Sweden_data.txt};
  % \addplot[
  %   color=magenta,
  %   line width=1pt,
  %   mark size=2pt,
  %   mark=+
  %   ]
  %    table[x = {epochs}, y={loss}] {Figures/Tikz_Figures/model_Scotland_data.txt}; 
\addplot[
    color=teal,
    line width=1pt,
    mark size=2pt,
    mark=*
    ]
     table[x={epochs}, y = {loss_June}] {Figures/Tikz_Figures/model_Scotland_data.txt};
 \addplot[
    color=lime,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {epochs}, y={loss_June}] {Figures/Tikz_Figures/model_Netherland_data.txt};
  \addplot[
    color=cyan,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {epochs}, y={loss_June}] {Figures/Tikz_Figures/model_France_data.txt};   
  \addplot[
    color=black,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {epochs}, y={loss_June}] {Figures/Tikz_Figures/model_Global_data_FedAvg.txt};   
\end{groupplot}
\end{tikzpicture}%

